Joint Domain-Class Modeling for Federated Learning Under Feature Skew

Federated learning (FL) enables collaborative model training without centralizing private data, but performance often degrades under feature skew: clients share labels while the conditional input distributions $p_i(x\!\mid\!y)$ vary due to latent, client-specific appearance factors. We propose Joint Domain-Class Federated Learning (JDFL), a lightweight, optimizer-agnostic extension that makes this latent domain variation usable without sharing raw data. JDFL first infers domain clusters called pseudo-domains from brief local update signals. It then expands the classifier head to output $M\times C$, joint (domain-class) logits. This allows the model to represent domain-conditioned appearance while keeping a shared backbone. To train the expanded head we introduce two complementary supervision strategies based on simple intuitions: a similarity-aware soft-labeling that transfers evidence between nearby inferred domains while allowing domain-specific specialization, and a per-sample randomized target assignment that perturbs supervision across the joint outputs and serves as a low-cost training-time regularizer. JDFL integrates with existing standard FL methods (e.g., FedAvg, SCAFFOLD) with minimal changes. Empirically, both supervision modes consistently improve global test accuracy on standard domain-shifted image benchmarks; ablations and sensitivity studies show the gains stem from the proposed supervision and parametrization rather than mere capacity increase.

==> officedata.csv <==
round,FedAvg_base,FedAvg_graded,FedAvg_random,SCAFFOLD_base,SCAFFOLD_graded,SCAFFOLD_random,FedDYN_base,FedDYN_graded,FedDYN_random,FedDC_base,FedDC_graded,FedDC_random,FedProc_base,FedProc_graded,FedProc_random
1,19.03,30.31,26.90,27.23,36.09,32.09,22.05,34.94,33.66,41.54,34.06,32.87,8.27,9.71,9.71
2,39.04,42.52,39.96,45.14,44.49,39.11,43.60,46.16,37.50,53.81,48.95,44.16,8.86,11.35,9.12
3,51.90,50.00,43.50,55.25,51.31,48.36,60.14,58.36,52.86,62.66,62.53,57.22,10.10,11.22,10.50
4,62.01,52.62,42.19,58.92,51.97,50.20,66.14,68.12,62.00,68.64,66.40,64.37,11.22,9.91,12.53
5,63.52,58.79,53.41,64.70,54.00,51.31,65.65,66.44,53.55,70.40,67.26,65.75,12.73,13.71,13.65
6,66.53,65.42,59.32,67.32,56.50,57.22,68.41,68.80,65.36,72.05,69.42,69.22,16.34,11.61,17.45
7,67.46,68.37,64.76,67.91,67.98,64.96,68.60,71.36,70.57,71.59,70.47,70.14,22.31,14.11,12.86
8,68.18,69.42,67.52,68.96,66.47,65.55,68.11,70.77,69.39,72.24,73.16,73.49,24.80,12.93,17.19
9,68.24,70.15,68.51,65.75,62.93,67.85,68.41,70.77,72.14,73.16,72.90,73.23,29.72,15.16,20.34
10,68.24,71.46,68.18,68.11,65.75,66.14,68.90,71.26,72.84,70.54,73.43,73.56,35.96,19.03,21.92
11,69.42,71.92,70.41,68.50,67.32,69.95,69.09,71.16,71.85,71.33,71.91,72.64,43.24,26.64,23.42
12,70.15,72.51,70.14,69.09,70.01,69.75,69.59,71.36,71.56,72.11,73.29,72.64,45.08,34.18,26.12
13,70.21,73.23,71.65,72.77,72.57,73.23,69.00,71.36,72.64,72.64,72.51,74.08,55.38,42.32,31.04
14,70.34,73.10,71.65,69.49,71.20,70.47,70.18,71.26,72.94,71.52,73.82,73.56,58.46,49.34,36.61
15,70.41,73.55,71.91,67.91,71.52,72.11,70.08,71.56,72.83,71.59,72.71,73.88,60.17,55.25,39.96
16,71.26,73.62,72.18,70.86,71.72,71.59,68.90,71.66,69.98,70.67,72.84,74.34,61.88,58.00,44.03
17,70.93,73.69,73.62,71.59,73.75,68.97,68.11,69.78,72.34,71.98,72.11,73.75,66.14,60.69,49.74
18,70.73,73.36,73.23,72.83,70.60,74.61,68.11,68.80,70.57,71.78,72.31,73.56,69.03,63.58,54.72
19,71.52,73.69,73.36,72.05,72.64,73.23,68.41,70.08,71.26,72.05,72.90,73.43,69.88,63.39,51.11
20,71.00,73.69,73.10,73.16,73.76,74.80,68.01,69.59,71.85,71.72,72.77,74.93,69.49,64.24,60.57
21,71.46,74.08,73.03,70.34,73.10,73.23,67.33,69.69,72.25,72.38,73.16,74.47,72.44,67.58,64.90
22,71.13,74.28,73.56,74.41,74.41,75.33,67.12,60.63,72.34,72.44,72.18,74.15,72.84,66.60,65.81
23,71.59,73.88,73.10,74.28,73.36,74.80,67.03,68.02,72.25,72.38,72.77,74.74,74.21,66.80,64.24
24,71.45,74.41,73.82,73.62,74.54,76.44,67.81,68.90,64.17,73.10,73.10,74.15,73.95,70.01,67.32
25,71.65,74.41,74.28,74.21,74.21,76.31,68.80,68.80,71.65,73.03,73.29,74.02,74.21,71.06,67.91
26,71.52,74.21,73.76,74.48,75.13,75.85,68.90,68.41,71.66,72.57,72.24,74.94,74.21,71.52,69.95
27,71.72,74.61,73.75,73.82,75.92,75.33,68.11,68.21,71.56,72.83,72.70,75.33,74.34,72.83,70.15
28,71.91,74.61,74.08,74.08,75.39,76.58,69.30,68.41,71.36,72.90,72.31,74.54,74.80,72.83,71.26
29,71.72,74.54,74.61,74.15,74.28,77.03,69.78,69.00,71.35,73.23,73.16,74.08,74.93,73.16,71.72
30,72.05,74.34,75.26,74.48,75.46,76.71,57.77,68.50,71.85,73.69,73.36,75.46,74.74,72.38,72.90
31,72.11,74.74,75.07,74.34,75.59,76.31,62.90,69.09,56.53,72.97,73.95,75.85,75.07,73.82,73.29
32,71.85,74.41,74.41,74.41,75.07,75.72,66.63,68.80,64.27,72.31,73.82,74.80,75.33,74.21,73.49
33,72.18,74.67,75.66,74.54,75.20,76.71,66.73,69.19,67.03,72.57,73.42,74.28,75.39,74.21,74.08
34,72.11,74.87,75.13,74.54,75.72,76.90,68.01,69.39,68.70,72.11,73.62,75.20,75.53,75.06,74.15
35,72.24,75.00,74.28,74.67,75.59,76.51,67.72,69.39,70.38,72.44,73.42,75.66,75.79,75.13,75.00
36,72.24,75.07,74.61,74.61,75.66,76.31,68.11,69.98,68.80,72.38,74.02,75.33,75.46,75.52,74.61
37,72.18,74.81,75.00,74.54,75.98,76.71,68.11,69.00,70.77,71.85,73.29,75.33,75.65,76.05,75.07
38,72.05,75.00,75.46,74.48,76.51,76.77,67.91,69.00,70.66,71.79,73.62,74.34,75.66,75.46,74.80
39,72.24,75.26,75.13,74.74,75.92,76.18,67.33,69.78,69.00,72.97,72.84,74.67,75.79,75.59,75.85
40,72.24,75.13,74.21,74.48,76.38,76.71,67.62,69.49,70.67,72.90,72.50,74.87,76.12,75.52,75.33
41,72.24,75.26,75.26,74.67,76.84,76.64,68.11,69.49,70.08,73.10,73.30,75.39,75.79,76.05,75.59
42,72.24,75.33,75.53,74.61,76.38,76.71,66.93,69.39,70.67,73.03,73.43,75.20,75.59,75.98,75.79
43,72.24,75.13,75.07,74.74,76.64,77.36,67.81,69.39,70.38,72.51,73.62,75.13,76.12,76.18,75.85
44,72.37,75.46,75.98,74.54,76.38,77.43,68.01,69.69,70.08,72.18,73.56,74.93,75.52,76.31,75.92
45,72.24,75.33,74.61,74.74,76.38,77.16,68.41,69.78,70.38,72.24,73.23,74.67,75.85,75.92,75.85
46,72.37,75.52,74.61,74.74,76.57,77.56,68.11,69.88,70.77,72.11,73.03,74.61,75.85,76.31,76.90
47,72.24,75.39,75.98,74.54,76.57,77.04,68.02,69.98,69.78,72.11,72.90,75.52,75.79,76.44,76.31
48,72.51,75.52,75.00,74.67,76.18,76.90,67.92,70.08,69.30,72.97,73.10,74.93,75.85,76.84,75.72
49,72.44,75.52,75.39,74.74,76.18,77.36,67.62,69.88,68.90,72.44,72.83,75.39,75.26,76.84,76.18
50,72.38,75.72,75.26,74.67,76.31,77.89,67.62,69.59,68.50,72.64,73.29,74.87,75.66,77.03,75.79
51,72.31,75.46,75.39,74.74,76.18,77.69,67.32,69.49,71.26,72.51,73.75,75.53,75.99,76.64,75.79
52,72.44,75.59,75.33,74.87,76.51,77.36,67.33,69.59,70.38,72.24,73.43,75.52,75.78,76.84,75.92
53,72.57,75.59,75.46,74.93,76.12,77.56,67.12,69.19,69.98,72.44,74.21,75.20,75.98,76.90,76.25
54,72.51,75.72,75.13,74.74,76.11,76.90,69.00,69.69,70.67,71.98,74.28,75.26,75.79,76.97,75.92
55,72.44,75.65,75.52,74.87,76.18,76.71,68.31,69.59,70.87,71.78,73.95,75.26,75.65,76.57,76.31
56,72.51,75.65,75.33,74.80,76.38,77.49,68.70,69.39,71.46,71.65,73.88,75.26,76.18,77.04,76.38
57,72.51,75.46,74.61,74.67,76.44,77.69,68.41,69.39,71.66,71.72,74.47,75.66,75.72,76.64,76.05
58,72.57,75.79,75.53,74.67,76.71,77.69,69.00,69.49,70.47,71.92,74.73,74.93,75.79,76.31,69.75
59,72.50,75.66,75.85,74.67,76.51,77.63,69.00,69.59,70.38,71.46,74.60,75.00,75.92,76.51,76.05
60,72.70,75.72,76.05,74.74,76.38,77.75,68.41,69.48,70.38,71.59,75.00,74.94,76.05,76.71,76.18
61,72.57,75.98,75.79,74.67,76.83,77.69,68.50,69.49,71.66,71.72,74.60,75.98,75.92,77.04,75.85
62,72.57,75.92,75.66,74.74,76.51,77.69,68.61,69.88,70.87,71.92,74.80,75.46,75.85,76.77,75.72
63,72.57,75.85,75.85,74.60,76.18,77.95,68.31,69.59,71.06,71.33,74.08,75.33,75.06,76.77,74.74
64,72.57,75.78,75.59,74.67,76.18,77.69,67.13,69.39,70.47,71.65,74.41,76.11,76.05,77.03,76.44
65,72.51,75.99,74.61,74.60,76.18,77.69,67.72,69.09,70.77,71.66,73.82,75.92,75.98,77.36,76.97
66,72.57,75.99,75.79,74.60,75.98,77.23,67.62,69.19,70.77,71.85,74.15,75.46,75.52,76.77,76.44
67,72.64,76.05,76.11,74.67,75.72,77.63,68.31,69.30,71.85,71.52,74.61,75.66,75.33,77.23,76.38
68,72.51,75.72,74.54,74.61,76.25,78.02,68.31,69.39,72.05,71.39,74.22,75.92,74.48,75.59,75.85
69,72.57,75.85,75.79,74.61,76.25,77.56,68.41,69.49,71.26,71.72,73.62,76.12,75.46,76.90,76.57
70,72.63,76.05,75.72,74.54,76.18,77.17,68.41,69.09,71.75,71.39,73.88,76.25,75.46,76.90,76.84
71,72.51,75.85,76.12,74.74,76.51,77.23,68.31,69.39,71.26,71.06,73.55,75.39,75.59,76.84,76.18
72,72.64,75.98,75.33,74.74,76.51,77.49,68.31,69.09,71.75,71.26,73.82,75.39,75.46,76.97,75.85
73,72.57,76.05,75.26,74.74,76.11,77.56,68.11,69.19,71.16,71.66,74.15,76.38,75.92,76.97,76.25
74,72.38,76.18,75.98,74.74,76.51,77.23,68.11,69.39,70.67,71.59,73.82,76.05,75.92,77.23,75.59
75,72.63,75.98,75.85,74.74,76.84,77.03,68.31,69.09,71.36,71.59,74.08,75.99,75.99,77.03,75.92
76,72.50,76.11,75.85,74.60,76.44,76.38,68.01,69.09,70.67,71.59,74.02,75.72,76.51,76.84,77.03
77,72.50,75.98,75.46,74.67,76.24,77.56,67.92,69.09,70.67,71.92,74.15,76.25,75.98,77.03,76.64
78,72.44,75.98,75.72,74.74,76.38,77.76,67.92,69.30,70.77,71.98,74.48,76.31,76.12,76.64,75.65
79,72.51,75.85,76.25,74.74,76.38,77.30,67.42,68.80,71.16,71.59,74.28,75.66,76.18,77.23,76.64
80,72.64,75.98,75.13,74.67,76.38,77.56,67.22,68.70,71.16,71.85,74.28,75.98,76.31,77.30,75.92
81,72.50,76.05,76.11,74.67,76.44,77.23,67.61,68.70,70.67,72.38,73.43,76.18,76.18,76.84,75.98
82,72.64,75.98,75.72,74.87,76.77,77.76,67.61,69.09,69.98,72.11,74.28,76.77,76.05,77.23,75.92
83,72.64,75.92,76.05,74.87,76.97,77.69,67.42,68.90,71.26,72.38,73.95,76.44,76.12,76.12,76.64
84,72.51,76.31,76.18,74.80,76.51,76.97,66.63,68.60,70.38,72.37,74.01,76.57,76.31,76.18,75.59
85,72.57,76.05,75.39,74.74,76.51,76.90,66.93,68.50,69.98,71.98,74.02,75.79,76.31,76.57,76.51
86,72.57,75.92,75.39,74.74,76.58,77.43,67.03,68.41,69.19,72.31,73.82,75.46,76.51,76.64,76.12
87,72.70,76.18,75.52,74.87,76.51,77.56,67.03,68.31,69.39,72.05,73.88,75.85,75.79,76.77,75.59
88,72.84,76.05,75.79,74.80,76.71,77.49,66.14,68.11,70.47,71.65,73.49,76.05,66.60,76.64,76.64
89,72.84,75.92,75.92,74.87,76.83,77.49,66.53,68.11,70.18,71.46,73.29,76.44,71.98,76.77,76.25
90,72.84,76.05,75.79,74.80,76.57,77.36,67.03,68.50,69.88,71.46,73.75,76.51,74.94,76.84,76.44
91,72.84,76.18,75.72,74.87,76.71,77.30,67.12,68.60,70.08,71.85,73.82,76.11,75.07,76.83,76.45
92,72.84,76.18,75.85,74.80,76.71,77.10,66.83,68.31,69.59,71.98,73.49,75.39,75.99,77.03,73.10
93,72.84,76.05,76.25,74.67,76.71,77.56,67.12,68.31,70.08,71.39,73.75,75.92,75.59,77.04,73.62
94,72.84,75.98,76.24,74.80,76.38,77.36,67.12,68.31,69.69,71.06,73.16,75.66,75.72,75.26,75.26
95,72.90,76.11,75.65,74.87,76.44,77.56,67.81,68.41,69.88,71.00,73.36,75.85,75.79,76.05,74.87
96,72.96,76.11,76.25,74.80,76.71,77.82,67.81,68.21,70.47,71.59,73.82,76.12,75.92,76.64,75.46
97,72.90,76.25,75.72,74.74,76.64,77.30,68.21,68.80,70.77,71.91,74.08,76.25,75.92,76.70,75.07
98,72.96,76.31,75.98,74.74,76.12,77.56,67.62,68.50,70.87,71.13,74.28,76.51,76.05,76.84,75.26
99,72.96,76.18,75.59,74.87,76.70,77.30,68.21,68.80,70.87,70.73,74.21,75.85,76.05,77.36,69.55
100,72.96,76.25,75.79,74.70,76.77,77.76,68.01,68.90,70.97,70.60,74.08,76.18,76.12,75.13,74.67

==> pacsadata.csv <==
round,FedAvg_base,FedAvg_graded,FedAvg_random,SCAFFOLD_base,SCAFFOLD_graded,SCAFFOLD_random,FedDYN_base,FedDYN_graded,FedDYN_random,FedDC_base,FedDC_graded,FedDC_random,FedProc_base,FedProc_graded,FedProc_random
1,25.23,19.2,18.7,26.4,20.53,19.43,24.97,21.6,18.7,27.9,19.63,21.13,15.2,11.87,11.87
2,35.9,27.5,22.87,38.23,26,23.83,38.03,32.37,24.5,38.7,30.73,29.17,14.43,12.33,11.73
3,39.33,32.17,27.4,43,34.7,29.9,44.23,42.53,37.43,43.87,41.87,37.6,15,12.73,12.47
4,43.53,37.03,30.6,43.3,41.37,33.13,48.9,44.53,38.9,47.4,43.13,41.03,15.07,12.67,13.03
5,45.97,41.67,34.17,46,43.63,36.8,51.7,48,43.87,49,47.53,43.1,15.23,13.07,13.07
6,46.6,43.2,38.63,47.43,43.67,39,54.7,49.93,45.3,54.1,49.07,46.23,16,13.97,14.4
7,48.47,45.57,40.9,49,45.57,43.2,56.13,53.5,49.53,53.73,52.17,49.03,16.8,14.33,13.7
8,51.17,48.07,41.93,49.8,47.27,42.9,58.6,55.63,50.6,55.5,51.77,50.53,17.67,13.63,13.67
9,52.53,49.2,45.2,51.73,48.57,44.9,60.4,58.27,53.1,57.73,55.4,51.57,18.57,15.33,13.93
10,53.8,50.03,46.47,53.73,49.97,45.77,60.87,59.5,55.33,60.6,58.93,53.13,19.23,16.73,15.67
11,54.67,50.9,47.8,54.03,51.73,47.73,61.33,58.67,57.1,59.87,59.17,55.83,18.77,16.5,14.6
12,55.93,53.17,48.83,55.57,52.93,48.57,62.73,61.6,57.93,61.27,59.43,57,19.73,16.17,15.57
13,56.5,53.3,50.23,56.3,52.27,49.47,63.53,61,59.17,62.57,61.37,58.7,21.37,16.27,15.97
14,58.2,53.97,51.93,56.33,53.9,50,63.57,62.33,60,63.07,59.9,59.17,21.7,16.47,16.33
15,57.63,55.57,51.7,58.3,54.5,50,64.37,63.9,60.17,64.27,61.27,59.97,22.87,16.37,17.07
16,58.47,56.33,52.63,58.77,55.97,52.2,64.23,63.6,61.13,63.3,61.8,60.37,23.43,16.03,16.5
17,58.07,56.73,54.03,59.23,55.83,53.1,65.8,65.1,62.33,63.63,61.57,62.9,24.93,15.43,15.87
18,59.23,57.33,54.33,59.13,57.1,55,65.8,65.93,62.17,64.43,63.83,62.47,26.97,15.47,15.17
19,60,57.6,55.57,60.23,58.23,54.27,66.8,65.77,63.27,64.63,64.5,62.53,28,16.53,15.9
20,60.83,57.83,54.73,60.4,58.5,55.03,66.23,66.33,63.7,65,65.67,62.67,30.8,17.2,16.27
21,61.03,58.97,55.8,61.23,58.8,56.33,66.13,66.63,63.7,65.23,64.77,63.63,30.67,17.2,16.93
22,61.1,60.17,57.03,61.97,59.93,57.87,66.53,66.23,65.33,65.9,65.67,64.13,31.13,18.9,17.37
23,61.13,60.8,57.4,62.37,59.87,56.57,66.83,67.13,66.17,66.5,66.03,64.73,32.17,19.17,18.5
24,61.9,60.67,58,61.77,60.13,58.3,67.03,66.93,65.63,66.83,66.27,64.57,33.67,20.07,18.47
25,62.6,61.5,59.13,61.93,61.6,59.53,67.37,67.57,66.77,66.9,66.63,65.63,34.27,21.13,19.03
26,62.97,61.5,59.1,62.37,61.2,59.5,67.07,67.87,65.93,66.23,67.2,65.57,34.87,19.9,19.43
27,62.63,61.27,59,63.07,61.37,59.37,67.2,67.7,67,66.6,67.53,66.07,38.83,20.63,21.03
28,63.3,61.97,59.47,63.6,62.97,60.9,67.33,68.53,67.27,66.33,67.93,66.47,40.3,20.9,21.33
29,62.9,62.6,60.1,63.67,62.63,61.2,67.47,68.4,67.4,67.23,67.73,66,41.5,21.3,22.37
30,63.8,61.53,60.53,64.13,62.07,61.37,67.5,68.4,67.9,66.73,67.83,66.3,42.5,22.7,22.83
31,63.67,61.73,60.47,63.97,62.83,61.83,67.2,68.9,68.23,66.87,68.03,67.17,44.77,23.9,23.77
32,63.9,62.2,60.7,64.2,63.3,61.9,66.8,69.17,68.7,67.23,68.33,66.93,44.6,24.57,24.1
33,63.73,62.43,61.33,64.8,62.53,62.03,67.03,68.73,68.5,66.9,68.6,66.77,45.07,25.27,24.37
34,64.07,62.9,61.33,64.6,62.8,62.43,67.13,69.53,68.97,66.03,68.8,67.67,47.23,26.03,24.57
35,64.9,63.17,60.87,65.07,63.23,62.27,67.6,69.43,68.83,65.9,67.93,66.73,46.3,27.77,25.27
36,64,63.1,61.57,64.77,63.6,62.43,67.03,69.1,68.17,66.47,69.07,67.2,47.4,28.73,25.93
37,65.53,63.8,62,65.03,63.93,63.2,66.43,69.07,68.53,66.47,68.43,68.03,48.5,28.53,26.87
38,65.27,63.4,61.1,65.33,63.27,62.9,67.23,68.83,68.2,66.7,69.07,67.83,49.13,29.57,27.27
39,65.03,64.07,62.93,65.7,64.37,63.8,67.13,68.83,68.2,66.7,69.87,68.73,50.33,30.63,28.27
40,65.53,64,62.6,65.4,63.77,63.87,67.07,68.67,68.63,67.2,69.6,68.2,51.37,31.4,29.13
41,65.77,64.03,62.63,65.5,64.1,63.83,67.17,68.73,68.2,66.93,69.47,67.67,52.03,31.87,29.43
42,65.43,64.53,63.23,65.83,63.97,63.8,66.8,68.33,68.13,66.73,70.5,67.8,52.07,32.37,30
43,65.43,64.2,63,66.1,64.53,64.23,67.13,68.77,68,67.03,69.63,67.23,53.3,33.83,30.3
44,65.43,64.57,63.27,66.4,65.03,65.23,66.93,69.17,68.33,66.8,69,67.67,53.37,33.9,30.5
45,65.53,64.6,63.83,66.63,65.77,65.07,66.9,68.7,68.67,66.77,69.07,67.33,52.8,35.1,31.33
46,66.03,65.07,64,66.2,65.9,65.5,66.43,68.83,68.57,66.37,68.7,67.83,54.1,35.1,33.13
47,65.73,65.37,63.67,66.43,65.33,64.97,66.9,68.17,68.53,66.3,68.57,68,54.67,37.7,33.23
48,66.2,65.4,64.4,67.27,65.43,65.43,66.97,68.07,68.5,66.23,68.87,68,54.6,39.03,33.17
49,66.03,64.7,64.27,67.43,65.6,65.6,66.83,68.63,68.2,66.37,68.77,67.97,55,40.47,34.43
50,66.23,65.57,64.67,66.87,65.27,64.67,67.33,68.37,68.1,66.33,68.77,67.43,55.53,42.67,35.83
51,66.6,65.53,64.37,67.13,65.57,65.8,67.3,68.7,68.07,65.9,68.53,67.57,55.5,43.43,37.9
52,65.4,66.07,65,67.33,65.93,66.43,67.87,68.4,67.6,65.93,68,67.7,55.57,43.9,38.8
53,66.03,66.17,65.03,67.6,66.6,66.73,67.43,68.43,67.5,65.97,67.83,67.53,56.87,44.7,40.77
54,66.33,65.97,65.17,67.53,65.97,66.37,67.6,68.53,67.47,66.27,67.73,67.17,56.57,45.4,40.83
55,66.93,65.97,65.6,67.57,66.23,66.4,67.2,68.8,67.27,66.47,67.27,67.03,57.33,44.93,41.1
56,66.87,66.23,65.23,67.4,66.57,66.8,67.33,68.6,67.67,66.5,68.03,67.63,57.33,46,43.7
57,66.67,66.03,65.77,67.5,66.03,66.43,67.4,68.6,67.03,66.17,68.03,67.43,57.87,47.17,45.07
58,66.8,66.5,66.37,67.5,67.23,66.97,67.17,68.27,67.3,66.33,68.2,67.5,58.47,47.03,45.2
59,66.37,66.43,65.93,67.73,66.27,66.9,67,69.1,67.2,66.57,68.47,67.13,58.77,48,45
60,67,66.4,65.77,67.6,66.17,66.43,67.1,68.97,67.07,66.9,68.4,67.13,59,49.63,46.43
61,66.73,66.93,66.2,67.07,66.87,66.8,67,69.17,67.13,66.03,68.27,67.27,58.93,52.17,48.17
62,67.4,66.87,66.27,68.17,67.17,67.33,67.47,69.7,66.9,66.17,68.47,67.5,59.7,52.3,48.4
63,67.3,67.23,66.3,67.53,66.83,66.83,66.6,69.5,66.9,66.53,68.9,67.13,59.7,53.47,47.93
64,67.23,66.5,66.67,68.4,66.67,66.83,67.23,69.4,66.67,66.5,68.6,67,59.97,54.37,48.3
65,67.67,67.17,66.5,67.87,67.63,67.03,67.33,69.33,66.6,66.1,68.8,67.17,59.63,54.37,48.87
66,67.4,67.4,66.43,67.63,67.07,67.1,67.77,69.6,66.73,66.37,68.3,67.63,60.57,55.13,50.77
67,67.27,67.77,66.73,67.9,67.03,67.9,67.53,69.97,66.3,66.3,68.53,67.67,60.3,54.93,49.37
68,66.77,67.53,66.37,67.9,67.37,67.7,67.6,69.97,66.37,66.43,68.4,67.27,61.17,55.93,49.73
69,67.67,67.57,67.47,67.67,67.83,67.77,67.43,69.77,66.57,66.27,68.73,67.07,61.2,56.77,50.33
70,67.27,67.17,67.57,68.07,67.8,68.33,67.33,69.83,66.67,66.07,68.7,67.1,61.37,56.83,50.77
71,67.1,67.47,67.1,68.07,67.53,67.83,67.67,69.3,66.63,65.93,68.77,67.3,61.97,57,50.87
72,67.57,67.37,66.77,68.8,67.43,68.07,67.3,69,66.67,65.9,68.7,67.4,61.5,57.77,51.5
73,67.3,67.63,67.6,68.27,67.53,68,67.2,69.2,66.4,65.8,68.5,67.63,62.43,58,52
74,67.57,68.07,67.83,68.03,67.77,68.2,67.07,69.1,66.6,66.03,68.53,67.2,62.33,58.37,52.57
75,67.33,68.03,67.43,68.13,67.27,67.77,67.07,69.2,66.5,66.33,68.7,67.13,62.43,58.5,52.23
76,68.07,67.87,67.83,68.47,67.83,68.6,67.3,68.8,66.07,66.57,68.47,67.1,62.6,59.17,54.53
77,67.73,68.13,67.3,69,67.97,68.7,67.5,68.67,66.13,66.8,68.53,66.67,63.07,59.17,54.3
78,67.9,67.8,67.73,68.53,68,69,67.53,68.53,66.37,66.73,69,66.5,62.23,59.8,54.33
79,67.8,68.43,68.07,68.9,69.07,68.73,67.4,68.67,66.43,66.67,68.63,66.77,63.57,59.63,55.37
80,67.73,68.17,68.07,68.7,68.87,68.67,66.9,68.6,66.3,66.83,68.47,66.77,63.53,60.17,55.67
81,68.13,68.23,68.3,68.83,68.6,68.47,66.97,68.63,66.4,67,68.57,66.9,63.53,60.27,56.57
82,67.83,68.27,68.2,68.87,68.43,68.23,67.13,69,66.1,66.47,68.97,66.73,63.07,60.03,56.03
83,67.87,68.3,67.87,68.67,68.27,69.03,67.57,69.03,66,66.3,68.8,66.63,63.77,60.83,56.47
84,67.8,67.77,67.73,68.6,68.33,68.47,67.57,68.8,66.43,65.73,68.87,66.37,63.67,60.77,57.53
85,68,68.27,67.83,68.97,68.1,68.8,67.73,68.67,66.4,65.87,68.83,66.53,64.43,60.9,58.73
86,67.73,68.8,68.3,68.83,68.67,68.23,67.63,69.03,66.2,65.93,68.6,66.67,64.53,61.33,59.07
87,67.57,68.17,68.67,69.07,68.13,69.8,67.4,69.07,66.03,65.8,68.4,67.07,64.87,61.4,59.47
88,67.47,68.9,68.7,68.47,69,69.4,67.13,68.9,66.4,66.2,68.47,66.77,64.83,61.6,59.77
89,68.13,68.37,68.57,68.9,68.7,69.13,67.17,68.93,66.27,65.97,68.13,66.5,64.3,61.7,60.3
90,67.7,68.3,68.63,69.4,68.57,68.93,67.63,68.73,66.37,65.9,68.37,66.8,64.97,61.53,60.5
91,68.03,68.1,68.7,68.8,68.67,69.73,67.8,68.8,66.3,66.13,68.6,66.73,64.73,61.83,60.1
92,67.97,68.73,68.87,68.57,68.93,69.53,67,68.87,66.17,66.37,68.9,66.73,64.6,62.43,60.23
93,67.77,68.43,68.87,68.8,68.8,69.67,66.87,68.63,66.13,66.1,68.93,66.8,65.13,62.6,60.6
94,68,67.93,68.77,68.47,68.9,69.37,66.87,68.67,66.43,66,68.6,66.93,65.1,62.53,61.17
95,68.13,68.33,68.33,68.63,68.93,69.8,67,68.67,66.2,66.1,68.6,66.77,65.17,62.8,61.33
96,67.9,68.63,69.4,69.2,69.33,70.07,66.73,68.57,66.27,66.4,68.3,66.63,65.67,63.27,61.3
97,67.97,69,69.03,69.43,69.5,69.9,67.13,68.53,66.57,66.47,68.47,66.83,64.97,63.5,61.53
98,68.1,68.8,69.2,68.97,69.77,69.27,67.3,68.4,66.77,66.63,68.27,66.97,65.37,63.1,62.1
99,68.1,68.37,68.93,69.27,69.17,69.27,67.93,68.37,66.43,67.13,68.3,67.27,66,64.17,62.1
100,67.97,68.6,68.83,68.87,69.47,69.97,67.5,68.27,66.47,67.37,68.27,67.3,65.23,63.73,62.2
101,67.93,68.63,69.03,69.27,69.17,69.5,67.57,68.23,66.63,67.53,68.37,67.5,65.73,64.27,62.67
102,68.1,68.8,69.13,68.73,69.3,69.6,67.43,68.17,66.53,67.6,68.7,67.07,65.43,64.27,63.1
103,67.93,69.23,69.1,69.3,68.9,70.17,67.47,68.17,66.53,67.63,68.8,67.33,66.2,64.17,63.2
104,68.2,68.53,69.07,69.43,68.87,69.3,67.27,68.07,67,67.07,68.7,67.23,65.5,64.73,63.3
105,68.27,68.77,69.1,69.1,69.83,69.77,67.03,68.23,67,66.97,68.4,67.37,65.63,64.27,63.2
106,68.13,68.93,69.2,69.13,69.3,69.43,67.27,68.17,67.33,66.87,68.5,67.57,65.53,64.57,63.13
107,67.93,68.73,68.73,69.3,68.83,69.2,67.3,68.03,67.23,66.8,68.43,67.43,65.7,64.57,63.5
108,68.23,68.93,68.8,69.53,68.87,69.07,67.87,67.87,67.4,66.73,68.53,67.43,65.6,65.07,63.77
109,68.33,69.23,69.23,69.17,69.4,69.6,67.83,67.93,67.17,66.73,68.57,67.67,66.43,65.37,63.83
110,68.53,68.53,69.57,69.23,69.03,69.6,67.9,67.67,67.17,66.57,68.33,67.73,66.5,64.63,63.8
111,68.6,68.93,69.57,69,69.8,69.87,67.93,67.6,67.13,66.1,68.57,67.57,66,65.1,64.23
112,68.53,69.2,68.7,69.17,69.4,69.87,67.73,67.57,67.23,66.07,68.53,67.67,65.83,65.57,64.53
113,68.53,68.77,69.63,69.37,69.27,70.23,67.73,67.53,67.3,66.53,68.5,67.73,67,65.9,64.03
114,68.63,69.37,69.73,69.87,69.77,70.03,67.57,67.53,67.3,66.7,68.3,67.73,67,65.97,64.3
115,68.77,68.77,69.53,69.67,69.4,70.2,67.67,67.47,67.43,67.07,68.27,67.57,67.2,65.57,64.73
116,68.67,68.8,69.33,69.4,70.1,70.37,67.43,67.57,67.3,66.9,68,67.57,66.93,65.57,64.43
117,68.4,69.17,69.53,69.6,69.63,69.8,67.87,67.83,67.17,67.03,68.4,67.47,66.8,65.37,64.63
118,68.47,69.57,69.3,69.37,70.3,70.2,67.6,67.9,67.33,67.37,68.1,67.27,66.63,66.27,65.43
119,68.63,69.13,69.93,69.43,69.97,70.1,67.63,67.83,67.2,67.2,68.2,66.9,67.17,66.67,65.47
120,68.7,69.2,69.87,69.07,70,70.23,67.63,67.87,67.37,66.77,68.2,66.93,66.43,66.5,65.4
121,68.7,68.87,69.67,69.43,70.4,70.23,67.4,67.8,67.4,66.37,68.37,66.9,67.2,65.83,64.67
122,68.67,68.93,69.97,69.3,70,69.87,67.53,67.8,67.3,66.37,68.13,66.97,67.4,66.1,65.17
123,68.53,69.57,69.8,69.93,70.7,70.23,66.83,67.83,67.4,66.43,68.07,67.17,67,66.23,65.37
124,68.5,68.93,70.13,69.33,70.13,70.43,67.23,67.7,67.33,67.1,68.13,67.27,66.93,66.8,66.2
125,68.47,69.07,69.93,69,70.27,70.43,66.93,67.93,67.6,66.77,68,67.13,66.8,67.1,65.9
126,68.6,69.27,69.9,68.93,70,70.8,67,67.83,67.43,66.27,67.87,67.1,67.83,67.13,65.87
127,68.57,69.3,70.03,69.3,69.9,70.63,67.03,67.93,67.2,66,67.97,67.03,67.07,67.57,65.93
128,68.67,69.4,70.23,69.63,69.6,70.63,66.93,67.93,67.3,66.43,67.83,67.17,67.2,67.37,66.8
129,68.8,69.33,70.1,69.13,70.03,70.73,66.83,67.97,67.27,66.17,67.77,67.43,67,66.57,66.07
130,68.83,68.87,70.07,69.13,69.57,70.83,66.77,67.97,66.97,66.07,67.63,67.47,67.47,67.77,66.57
131,68.7,69.57,70.07,69.07,69.1,70.4,66.63,67.97,67.07,66.03,67.53,67.4,67.83,67.17,65.93
132,68.63,69.2,69.9,69.43,70,70.77,66.87,67.83,67.1,65.83,67.5,67.47,67.63,67.03,65.97
133,68.77,69.43,70.13,69.4,69.9,69.93,66.3,67.63,67.13,65.67,67.17,67.43,67.97,67.83,67.47
134,68.8,69.67,70.17,69.13,70.13,70.23,66.53,67.47,67.27,65.77,67.37,67.33,67.7,67.43,66.9
135,68.63,69.33,70.13,68.93,70.37,70.2,66.4,67.27,67.27,65.9,67.5,67.3,67.57,67.7,66.7
136,68.77,69.43,70.5,68.9,70.43,70.6,66.8,67.33,67.03,65.77,67.57,67.17,68.3,67.5,66.87
137,68.7,69.27,70.4,69.37,70.53,70.8,67,67.3,67.23,66.2,67.4,67.23,68.43,68.37,67.9
138,68.73,69.5,70.3,69.37,70.63,70.4,66.8,67.17,67.3,65.9,67.37,67.27,68.73,68.07,66.67
139,68.73,69.73,70.1,69.03,71.2,71,67.03,67,67.63,65.73,67.23,67.1,67.73,68.4,67.9
140,68.73,69.47,70.53,69.13,70.77,70.5,67,67,67.87,65.87,67.17,66.9,67.97,68.07,67.6
141,68.77,69.43,70.63,69.5,70.7,70.87,66.93,67,67.8,65.87,66.87,66.7,68.23,67.83,67.4
142,68.67,69.43,70.6,68.7,70.23,70.47,66.93,66.87,67.67,65.93,67,66.87,67.87,68.5,68.03
143,68.8,69.63,70.23,69.43,70.4,70.43,67.17,66.7,67.73,66.07,66.97,67.1,68.6,68.57,67.53
144,68.73,69.5,70.47,69.3,69.97,70.27,67.13,66.67,67.83,66.17,67.4,66.83,68.6,67.8,67.23
145,68.83,69.57,70.9,69.03,69.9,70.47,67.1,66.6,67.8,66.03,67.4,66.87,68.13,68.4,67.73
146,68.7,69.47,70.5,69.07,70.27,70.77,67.33,66.53,67.9,66,67.33,66.8,68.4,68.77,67.9
147,68.9,69.53,70.57,69.23,70.23,70.5,67.17,66.4,67.8,65.63,67.33,66.6,68.53,68.73,68.5
148,68.87,69.27,70.33,69.33,70.53,70.33,67.03,66.37,67.6,65.83,67.4,66.87,68.53,68.6,67.93
149,68.83,69.5,70.83,69.17,70.87,70.43,67.43,66.27,67.5,65.87,67.47,67.17,68.87,68.5,68.23
150,68.87,69.6,70.47,69.17,71.3,70.43,67.37,66.17,67.4,65.77,67.17,66.97,68.67,68.13,67.7
151,68.8,69.6,70.63,69.4,70.77,70.03,67.3,66.07,67.17,65.8,67.27,66.87,68.43,69,68.47
152,68.9,69.47,70.4,69.37,70.9,70.2,67.43,66.17,67.4,66.33,67.4,67.13,68.7,68.7,68.77
153,68.9,69.7,70.47,69,70.2,70.47,67.2,66.2,67.47,66.27,67.43,67.1,69,69.07,68.47
154,68.87,69.87,70.57,69.13,70.17,70.63,67.4,66.17,67.6,66.37,67.53,67.3,68.83,69.4,69.13
155,68.87,69.7,70.47,69.33,71.33,70.7,67.47,66,67.83,66.17,67.67,67.13,68.57,68.77,68.67
156,68.97,69.67,70.6,68.97,70.63,70.53,67.73,65.97,67.67,65.97,67.57,66.9,68.37,68.73,68
157,68.9,69.83,70.6,68.13,70.6,70.83,67.6,66.03,67.6,66.3,67.53,67.07,68.73,69.43,69.4
158,69.1,69.73,70.43,69.37,70.2,70.7,67.53,65.97,67.7,66.1,67.3,67.1,68.5,69.53,69.07
159,69.13,69.73,70.8,69.57,70.5,70.57,67.43,66.3,67.53,66.03,67.03,67.37,68.9,68.8,68.17
160,68.97,69.67,70.57,69.93,70.63,70.8,67.63,66.13,67.4,65.87,67.27,67.17,68.47,69.67,68.47
161,69,69.73,70.63,69.83,70.23,70.93,67.53,66.2,67.37,66,67.23,67.3,68.7,69.13,68.8
162,68.9,69.73,70.5,69.8,69.87,70.9,67.13,66.33,67.47,66.17,67.23,67.23,68.37,69.63,69.07
163,68.97,69.67,70.53,69.37,70.23,71.1,67,66.3,67.57,66,67,67.03,68.97,69.2,68.93
164,69,69.6,70.87,69.4,70.2,71.07,67,66.33,67.6,66.17,67.2,66.97,68.6,69.27,68.6
165,69.07,69.63,70.97,69.23,70.03,70.8,66.53,66.47,67.53,66.17,67.4,66.83,69.47,69.07,69.3
166,69,69.77,70.53,68.97,70.37,71.13,66.67,66.47,67.77,66.13,67.37,66.87,69.1,69.17,68.47
167,68.97,69.63,70.6,69.17,70.33,70.7,66.87,66.4,67.57,66.03,67.87,67.13,69.33,68.37,67.6
168,68.97,69.67,70.97,69,70.37,70.77,66.2,66.3,67.67,66.63,67.87,67.3,69.43,69.27,68.3
169,69.03,69.73,70.73,69.3,69.8,71.2,66.8,66.27,67.67,66.53,67.87,66.77,69.23,69.1,68.33
170,69.07,69.7,71.03,69.6,70.13,70.6,67.03,66.37,67.47,66.73,67.37,66.87,69.43,69.77,69.47
171,69.03,69.9,70.7,69.5,69.93,70.87,67.13,66.37,67.63,66.57,67.1,67,69.2,69.37,69.47
172,69,69.67,71,69.2,70.4,71.13,67.13,66.4,67.53,66.47,66.97,67.03,68.77,69.57,69.73
173,69,69.77,70.97,69.3,70.03,70.93,66.93,66.4,67.87,66.5,66.77,67.1,69.57,69.37,68.87
174,68.97,69.93,70.77,69.8,70.17,70.4,66.67,66.4,67.87,66.23,67.17,66.87,69.73,69.4,69.3
175,69.03,69.8,70.67,69.93,69.67,70.8,67.1,66.33,67.7,66.2,67.5,66.4,69.3,69.73,69.97
176,68.97,69.63,70.47,69.17,70.33,70.8,67.33,66.43,67.67,66.03,67.77,66.37,69.77,68.47,68.8
177,69,69.77,70.7,69.6,69.37,70.9,66.6,66.47,67.8,66.1,67.4,66.5,70.1,69.43,69.43
178,69.07,70,71.03,69.6,70.27,70.93,66.73,66.4,68.1,66.17,67.23,66.7,69.57,69.93,69.9
179,69.1,69.8,71.1,69.83,70.5,71.1,66.87,66.33,67.87,66.27,66.97,66.8,69.2,69.67,69.53
180,69.07,69.77,71.1,69.8,70.47,71.4,66.57,66.37,67.83,66.27,67.1,67,69.83,69.23,69
181,69.1,69.73,71.03,69.47,70.03,71.07,66.73,66.27,67.93,66.37,67.27,66.9,69,69.73,69.8
182,69.07,69.73,70.9,69.33,70.13,71.2,66.43,66.4,67.87,66.37,67.23,67.17,69.53,70.1,69.57
183,69.03,70.03,71.2,69.57,70.33,71.17,66.5,66.47,67.6,66.13,67.47,66.93,70.17,69.63,69.83
184,69.03,69.97,71.4,69.6,70.03,70.87,66.57,66.53,67.73,65.87,67.47,66.83,69.5,69.73,69.6
185,69.13,69.97,71.23,69.4,70.77,70.8,66.87,66.6,67.57,66.13,67.1,66.63,69.87,69.53,70.47
186,69.1,70.03,71.27,68.93,70.73,70.77,66.47,66.5,67.77,66.3,66.97,66.53,70.03,70.03,70.43
187,69.13,70,71.23,69.13,70.37,70.63,66.3,66.4,67.83,66.2,66.9,66.77,69.8,69.4,69.83
188,69.07,69.83,71.2,69.5,70.37,70.77,67,66.17,68,66,66.93,67.03,68.93,68.67,68.37
189,69.07,69.83,71.33,69.33,70.67,70.83,66.73,66.13,68.07,66,67,66.47,70.33,69.33,70.4
190,69,69.9,71.13,69.37,70.47,71.03,67.13,66.03,67.97,65.83,67.4,66.43,70.6,69.87,70.33
191,69.07,69.87,71.13,69.33,70.57,70.8,67.33,65.77,68,65.87,67.2,66.73,70.37,69.77,69.97
192,69.17,69.97,71.1,69.2,70.6,70.7,67.47,65.77,67.8,65.93,67.33,66.93,70.2,70.2,70.63
193,69.1,69.83,71.27,69.63,70.57,70.83,67.2,65.63,67.93,65.8,67.27,67.03,69.6,69.73,69.83
194,69,69.87,71.03,69.47,70.7,70.2,67.2,65.6,67.97,65.77,67,67.13,69.93,70.13,70.1
195,69.13,69.6,71.1,69.27,70.9,70.57,67.2,65.6,68.27,65.9,66.83,66.7,69.8,69.57,69.97
196,69.23,70.1,71.1,69.3,70.57,70.57,66.9,65.6,68.3,66,67.13,66.67,70,69.83,70.1
197,69.1,69.83,71.17,69.3,70.77,70.67,66.57,65.47,68.3,66.13,67.27,67.23,70.23,69.7,69.7
198,69.2,69.93,71.03,69.27,70.87,71.07,66.8,65.6,68.03,65.97,67.2,66.87,70.4,69.8,70.4
199,69.2,69.83,71.27,69.33,70.37,70.97,67.43,66.1,67.97,65.97,67,66.87,70.57,70,70.33
200,69.23,69.7,71.17,69.4,,71,66.97,65.77,67.83,66.17,67.23,66.83,70.13,69.97,70.03
201,,,,,,,,,,,,,70.2,70.17,70.2
202,,,,,,,,,,,,,69.87,70,70.83
203,,,,,,,,,,,,,69.97,70.2,70.23
204,,,,,,,,,,,,,70.07,69.8,70.13
205,,,,,,,,,,,,,69.93,69.87,70.43
206,,,,,,,,,,,,,69.73,70.5,70.6
207,,,,,,,,,,,,,69.8,69.83,70.63
208,,,,,,,,,,,,,69.53,70.1,70.57
209,,,,,,,,,,,,,69.27,69.8,70.33
210,,,,,,,,,,,,,70.17,70.13,70.2
211,,,,,,,,,,,,,69.67,70.07,70.83
212,,,,,,,,,,,,,69.5,70.33,70.2
213,,,,,,,,,,,,,70.2,69.93,70.5
214,,,,,,,,,,,,,69.93,70.47,70.27
215,,,,,,,,,,,,,70.07,70.67,70.57
216,,,,,,,,,,,,,69.7,70.5,70.93
217,,,,,,,,,,,,,69.83,70.53,70.03
218,,,,,,,,,,,,,69.97,71,71.03
219,,,,,,,,,,,,,69.67,70.77,71.03
220,,,,,,,,,,,,,69.47,70.8,70.6
221,,,,,,,,,,,,,69.67,70.67,70.83
222,,,,,,,,,,,,,69.93,70.53,70.9
223,,,,,,,,,,,,,69.77,70.5,70.7
224,,,,,,,,,,,,,69.8,70.83,70.43
225,,,,,,,,,,,,,69.57,70.47,71.33
226,,,,,,,,,,,,,69.73,70.43,70.37
227,,,,,,,,,,,,,69.67,70.4,71.27
228,,,,,,,,,,,,,69.67,70.77,70.87
229,,,,,,,,,,,,,70.03,71.17,71.1
230,,,,,,,,,,,,,69.67,70.87,70.8
231,,,,,,,,,,,,,70.1,70.87,70.67
232,,,,,,,,,,,,,70.07,70.83,70.83
233,,,,,,,,,,,,,70.03,70.63,71.07
234,,,,,,,,,,,,,69.87,70.77,71
235,,,,,,,,,,,,,68.63,70.53,71.4
236,,,,,,,,,,,,,68.47,71.33,71.3
237,,,,,,,,,,,,,69.27,70.7,71.3
238,,,,,,,,,,,,,69.37,70.83,71.27
239,,,,,,,,,,,,,69.73,71.27,71.53
240,,,,,,,,,,,,,70,71.3,70.87
241,,,,,,,,,,,,,69.83,70.57,71.13
242,,,,,,,,,,,,,70.23,70.93,71.23
243,,,,,,,,,,,,,69.87,71.03,70.8
244,,,,,,,,,,,,,69.73,71.07,70.77
245,,,,,,,,,,,,,70.03,71.43,70.97
246,,,,,,,,,,,,,70,71.03,70.5
247,,,,,,,,,,,,,69.63,71.17,71.07
248,,,,,,,,,,,,,69.73,71.47,69.43
249,,,,,,,,,,,,,70,71.13,71.07
250,,,,,,,,,,,,,70.23,71.27,70.2
251,,,,,,,,,,,,,70.07,71.43,71.3
252,,,,,,,,,,,,,69.97,70.9,71.23
253,,,,,,,,,,,,,70.03,71.3,71.17
254,,,,,,,,,,,,,69.87,71.23,71.6
255,,,,,,,,,,,,,69.93,70.87,70.47
256,,,,,,,,,,,,,69.77,71.13,71.47
257,,,,,,,,,,,,,69.63,70.97,71.33
258,,,,,,,,,,,,,58.97,71.5,71.37
259,,,,,,,,,,,,,66.53,71.6,71.83
260,,,,,,,,,,,,,68.53,71.37,71.73
261,,,,,,,,,,,,,69.13,71.77,71.7
262,,,,,,,,,,,,,69.2,71.27,71.8
263,,,,,,,,,,,,,69.77,71.1,70.87
264,,,,,,,,,,,,,69.67,71.57,71.53
265,,,,,,,,,,,,,69.77,71.5,71.37
266,,,,,,,,,,,,,69.87,71.6,71.6
267,,,,,,,,,,,,,69.63,71.93,71.57
268,,,,,,,,,,,,,69,71.3,71.77
269,,,,,,,,,,,,,53.13,70.63,71.63
270,,,,,,,,,,,,,64.43,71.2,71.37
271,,,,,,,,,,,,,67.27,71.37,71.1
272,,,,,,,,,,,,,68.2,71.87,71.17
273,,,,,,,,,,,,,69.4,71.37,71.43
274,,,,,,,,,,,,,69.8,71.73,71.73
275,,,,,,,,,,,,,69.4,71.5,71.8
276,,,,,,,,,,,,,69.43,71.73,71.93
277,,,,,,,,,,,,,69.87,70.53,71.6
278,,,,,,,,,,,,,69.87,70.77,72
279,,,,,,,,,,,,,69.77,70.37,71.77
280,,,,,,,,,,,,,70.07,71.37,71.97
281,,,,,,,,,,,,,70.03,71.13,72.2
282,,,,,,,,,,,,,69.9,71.27,71.9
283,,,,,,,,,,,,,70.2,71.57,71.97
284,,,,,,,,,,,,,69.8,71.7,71.53
285,,,,,,,,,,,,,69.97,71.27,71.77
286,,,,,,,,,,,,,69.97,71.03,71.97
287,,,,,,,,,,,,,70.43,71.63,71.83
288,,,,,,,,,,,,,70.1,71.2,72.27
289,,,,,,,,,,,,,70.13,71.63,72
290,,,,,,,,,,,,,70.2,71.7,71.67
291,,,,,,,,,,,,,70.23,70.93,71.77
292,,,,,,,,,,,,,69.97,71.63,71.97
293,,,,,,,,,,,,,70.17,71.67,71.9
294,,,,,,,,,,,,,70.17,71.1,71.5
295,,,,,,,,,,,,,70.4,71.4,70.6
296,,,,,,,,,,,,,70.33,71.57,71.17
297,,,,,,,,,,,,,70.6,71.5,71.5
298,,,,,,,,,,,,,70.43,71.87,71.6
299,,,,,,,,,,,,,70.37,71.77,71.93
300,,,,,,,,,,,,,70.2,71.63,71.77


==> pacsbdata.csv <==
round,FedAvg_base,FedAvg_graded,FedAvg_random,SCAFFOLD_base,SCAFFOLD_graded,SCAFFOLD_random,FedDYN_base,FedDYN_graded,FedDYN_random,FedDC_base,FedDC_graded,FedDC_random,FedProc_base,FedProc_graded,FedProc_random
1,37.166666666666664,31.666666666666668,27.5,34.36666666666667,31.03333333333333,27.100000000000005,35.666666666666664,30.03333333333333,29.166666666666668,33.73,31.57,26.27,15.4,14.666666666666666,14.666666666666666
2,45.0,38.46666666666667,33.833333333333336,46.93333333333334,41.36666666666667,35.6,44.199999999999996,39.86666666666667,35.13333333333333,46.07,41.37,38.53,18.599999999999998,12.300000000000002,12.066666666666668
3,49.800000000000004,47.43333333333334,43.76666666666667,51.56666666666666,49.36666666666667,45.96666666666667,52.13333333333333,50.833333333333336,46.96666666666667,55.07,49.70,47.17,19.8,12.733333333333334,13.166666666666666
4,53.4,52.4,48.96666666666667,56.6,54.1,51.1,57.166666666666664,54.03333333333334,51.76666666666667,57.67,55.50,52.57,21.799999999999997,13.299999999999999,12.833333333333334
5,56.199999999999996,54.5,53.06666666666667,58.96666666666666,58.9,56.333333333333336,59.400000000000006,57.300000000000004,54.866666666666674,59.43,55.73,54.83,23.833333333333332,13.866666666666667,13.700000000000001
6,59.13333333333333,56.1,54.36666666666667,60.800000000000004,58.23333333333333,57.23333333333333,60.833333333333336,58.6,58.03333333333333,62.77,59.37,58.47,23.866666666666664,15.200000000000001,16.266666666666666
7,59.63333333333333,58.56666666666667,57.43333333333334,61.166666666666664,60.666666666666664,61.03333333333333,61.73333333333333,61.06666666666666,60.166666666666664,63.93,62.07,60.47,28.8,14.5,14.566666666666668
8,61.1,59.199999999999996,59.53333333333333,63.23333333333333,61.599999999999994,60.800000000000004,62.79999999999999,62.9,61.300000000000004,64.37,64.07,61.80,32.56666666666667,15.966666666666667,17.433333333333334
9,61.9,60.0,59.633333333333326,63.4,63.1,62.06666666666666,63.43333333333334,63.43333333333334,61.866666666666674,65.63,66.30,62.73,38.06666666666667,18.63333333333333,16.8
10,62.26666666666667,61.43333333333334,60.20000000000001,65.03333333333333,64.96666666666665,62.93333333333334,63.79999999999999,63.76666666666667,63.26666666666667,66.20,67.57,65.27,44.70000000000001,19.633333333333333,19.2
11,61.96666666666667,61.366666666666674,59.366666666666674,65.13333333333334,64.8,63.0,63.800000000000004,63.43333333333333,61.76666666666667,66.63,66.07,64.97,47.29999999999999,23.400000000000002,22.0
12,63.166666666666664,63.633333333333326,61.6,66.3,66.06666666666666,64.73333333333333,64.06666666666666,64.6,63.166666666666664,67.33,67.13,65.23,49.03333333333333,26.03333333333333,25.866666666666664
13,62.699999999999996,62.666666666666664,61.666666666666664,67.03333333333333,64.06666666666666,64.56666666666666,63.93333333333334,64.83333333333333,63.76666666666667,67.67,68.40,66.03,52.23333333333333,27.599999999999998,28.433333333333334
14,63.26666666666667,63.23333333333333,63.666666666666664,66.06666666666666,66.7,66.30000000000001,64.26666666666667,65.69999999999999,65.0,67.67,69.20,66.97,52.833333333333336,34.166666666666664,30.433333333333334
15,64.26666666666667,64.06666666666666,62.9,66.83333333333333,68.56666666666666,66.5,64.63333333333333,66.06666666666668,64.43333333333334,67.67,68.93,66.40,53.96666666666667,36.166666666666664,33.96666666666667
16,63.833333333333336,64.86666666666667,63.800000000000004,67.60000000000001,66.73333333333333,66.39999999999999,64.26666666666667,66.06666666666668,65.03333333333333,67.33,67.70,66.63,56.666666666666664,43.166666666666664,40.166666666666664
17,63.699999999999996,65.36666666666667,62.666666666666664,67.2,67.83333333333333,67.8,64.06666666666666,65.53333333333332,64.46666666666667,67.57,67.80,67.80,57.166666666666664,47.76666666666667,44.099999999999994
18,63.800000000000004,64.8,64.46666666666665,67.23333333333333,68.10000000000001,68.16666666666667,63.73333333333333,65.8,64.56666666666666,68.07,68.33,67.70,58.199999999999996,53.166666666666664,47.366666666666674
19,65.2,65.3,64.6,68.93333333333332,69.16666666666667,68.8,64.60000000000001,67.13333333333334,64.49999999999999,68.13,70.17,67.27,59.96666666666667,54.833333333333336,53.63333333333333
20,64.46666666666667,65.1,64.89999999999999,68.23333333333333,69.89999999999999,68.8,65.03333333333333,66.6,65.23333333333333,67.53,68.73,67.37,60.43333333333334,54.53333333333333,56.199999999999996
21,64.53333333333333,65.56666666666666,65.3,68.76666666666667,69.46666666666667,70.03333333333333,65.26666666666667,66.8,64.83333333333333,67.27,69.37,67.70,60.633333333333326,58.23333333333333,59.333333333333336
22,64.5,65.83333333333333,64.23333333333333,67.66666666666667,69.5,68.3,65.03333333333335,66.76666666666667,64.36666666666666,68.20,68.67,67.33,60.36666666666667,57.1,54.93333333333334
23,64.3,65.96666666666667,65.43333333333334,67.86666666666666,69.63333333333334,69.06666666666668,64.43333333333334,66.3,64.46666666666667,67.43,68.87,67.37,62.06666666666666,59.03333333333334,59.5
24,64.73333333333333,66.86666666666666,65.8,68.36666666666666,69.86666666666666,69.96666666666667,65.10000000000001,66.26666666666667,64.53333333333335,67.03,68.07,68.20,62.666666666666664,61.5,60.46666666666666
25,65.53333333333333,65.73333333333333,66.3,68.8,69.5,69.16666666666667,64.99999999999999,65.9,64.7,67.00,69.77,67.73,63.86666666666667,62.300000000000004,61.166666666666664
26,65.23333333333333,66.26666666666667,66.13333333333333,68.56666666666666,69.16666666666666,69.73333333333333,64.8,65.93333333333334,65.26666666666667,67.23,69.20,67.93,64.10000000000001,61.53333333333334,62.06666666666666
27,65.1,66.03333333333335,66.23333333333333,68.16666666666667,69.26666666666667,69.76666666666667,65.10000000000001,65.13333333333334,64.9,67.33,69.57,67.60,63.5,62.900000000000006,62.03333333333333
28,65.23333333333333,66.73333333333333,66.73333333333333,69.03333333333332,70.33333333333333,69.46666666666667,65.23333333333333,65.7,65.36666666666666,67.70,68.87,67.47,63.300000000000004,63.73333333333333,61.9
29,65.33333333333333,66.86666666666667,66.83333333333333,69.43333333333332,70.2,69.26666666666667,65.73333333333333,66.10000000000001,64.63333333333333,67.70,69.47,67.70,64.73333333333333,63.4,62.333333333333336
30,65.39999999999999,66.96666666666665,66.76666666666667,68.13333333333334,69.53333333333335,69.03333333333335,65.63333333333333,66.73333333333333,64.06666666666666,67.83,69.53,67.77,63.56666666666666,64.73333333333333,62.833333333333336
31,65.7,67.56666666666668,67.0,65.76666666666667,69.96666666666667,69.23333333333333,65.63333333333333,66.76666666666667,64.39999999999999,67.77,69.47,67.43,64.43333333333334,65.1,63.93333333333334
32,65.36666666666667,66.66666666666666,67.13333333333334,67.93333333333334,70.03333333333332,70.26666666666667,65.26666666666667,66.26666666666667,64.46666666666667,67.67,69.70,67.50,64.46666666666667,65.60000000000001,64.10000000000001
33,65.63333333333334,67.8,67.8,68.7,70.33333333333333,69.89999999999999,64.76666666666667,66.33333333333333,65.13333333333334,68.13,69.67,67.73,64.73333333333333,65.26666666666667,64.76666666666667
34,65.93333333333332,67.60000000000001,67.89999999999999,68.56666666666666,70.53333333333335,69.23333333333333,65.26666666666667,66.86666666666667,64.66666666666667,67.80,69.90,67.97,65.39999999999999,66.6,65.23333333333333
35,66.10000000000001,66.93333333333334,67.5,67.3,70.46666666666667,69.93333333333332,65.23333333333333,66.73333333333333,64.83333333333333,67.70,69.53,68.23,65.7,65.96666666666667,65.8
36,65.8,67.53333333333333,67.53333333333333,68.2,70.2,70.36666666666666,65.13333333333333,66.06666666666668,64.43333333333334,67.67,69.73,67.47,66.26666666666667,66.0,65.99999999999999
37,65.56666666666668,67.3,67.3,67.96666666666665,69.93333333333334,70.5,65.23333333333333,66.26666666666667,65.0,67.40,70.10,67.73,65.33333333333333,65.43333333333332,65.46666666666665
38,65.26666666666667,66.9,67.89999999999999,67.83333333333333,69.56666666666666,69.9,65.1,66.39999999999999,64.36666666666666,67.83,69.27,67.77,65.5,65.73333333333333,65.2
39,66.13333333333334,67.3,67.5,66.43333333333332,70.43333333333334,70.36666666666666,65.06666666666666,66.76666666666667,65.26666666666667,68.10,68.93,68.17,65.46666666666665,66.8,65.36666666666667
40,65.33333333333333,66.96666666666667,67.83333333333333,68.3,70.53333333333335,70.06666666666668,65.60000000000001,66.73333333333333,64.96666666666665,67.90,69.93,67.73,64.83333333333333,65.93333333333334,65.3
41,65.46666666666665,67.5,67.13333333333334,68.33333333333334,69.56666666666666,70.3,65.56666666666668,67.0,65.06666666666666,68.63,68.50,67.70,66.13333333333333,66.53333333333333,65.73333333333333
42,65.76666666666667,67.60000000000001,67.60000000000001,68.36666666666666,69.60000000000001,70.73333333333333,65.16666666666667,66.89999999999999,65.26666666666667,67.83,69.00,67.17,66.10000000000001,66.66666666666667,66.39999999999999
43,65.86666666666666,67.43333333333334,67.73333333333333,66.66666666666667,70.46666666666665,70.6,64.86666666666666,66.76666666666667,65.56666666666666,67.80,68.90,68.33,66.56666666666668,67.46666666666667,67.46666666666668
44,66.26666666666667,67.53333333333333,68.23333333333333,68.83333333333334,69.83333333333333,70.46666666666668,64.76666666666667,67.53333333333335,65.60000000000001,67.63,69.60,67.73,66.56666666666666,67.33333333333333,67.23333333333333
45,66.5,67.93333333333334,67.73333333333333,68.2,70.3,70.66666666666667,65.0,67.7,65.26666666666667,67.53,69.20,67.93,66.16666666666667,67.53333333333333,67.03333333333333
46,66.13333333333333,67.60000000000001,67.60000000000001,68.80000000000001,70.16666666666667,70.6,65.16666666666667,67.46666666666668,64.93333333333334,67.93,68.67,67.80,66.3,66.3,65.83333333333334
47,66.2,68.13333333333334,68.3,68.46666666666667,69.83333333333334,69.43333333333334,65.23333333333333,66.56666666666666,65.43333333333334,67.73,69.20,67.33,66.60000000000001,66.83333333333333,66.93333333333334
48,66.43333333333334,67.80000000000001,68.3,68.86666666666666,70.16666666666667,69.56666666666666,65.10000000000001,66.26666666666667,65.36666666666666,67.47,69.40,67.47,66.39999999999999,67.46666666666667,67.16666666666667
49,66.4,67.5,68.53333333333335,68.76666666666667,69.53333333333333,70.23333333333333,65.26666666666667,66.16666666666667,65.7,67.93,69.23,67.83,66.46666666666668,67.9,67.2
50,66.39999999999999,68.5,68.26666666666667,68.39999999999999,70.26666666666667,70.9,65.16666666666667,66.1,65.16666666666666,67.63,69.87,67.67,67.86666666666666,69.0,68.26666666666667
51,66.1,68.10000000000001,67.93333333333334,69.06666666666666,70.16666666666667,70.53333333333333,65.2,66.16666666666667,65.56666666666666,67.27,69.20,67.80,66.5,67.4,67.63333333333334
52,66.1,68.26666666666667,68.13333333333334,68.89999999999999,69.96666666666665,70.96666666666665,65.5,65.8,66.13333333333333,68.30,68.37,67.73,67.26666666666667,67.73333333333333,67.3
53,66.39999999999999,67.73333333333333,68.13333333333334,68.76666666666667,70.23333333333333,69.63333333333333,65.60000000000001,65.60000000000001,66.53333333333333,68.03,68.87,68.03,67.23333333333333,67.60000000000001,67.36666666666667
54,66.63333333333334,68.23333333333333,68.06666666666666,68.5,69.06666666666668,69.93333333333332,65.2,65.3,66.5,67.93,68.63,68.17,66.66666666666667,67.73333333333333,67.63333333333333
55,66.5,68.13333333333333,68.23333333333333,69.03333333333335,70.43333333333332,71.0,65.3,65.96666666666667,66.06666666666666,67.77,69.10,68.13,66.53333333333333,67.66666666666667,68.0
56,66.50000000000001,68.0,68.33333333333333,68.43333333333334,70.0,69.66666666666667,65.13333333333334,65.43333333333334,65.89999999999999,68.03,69.03,68.17,67.23333333333333,68.36666666666666,67.73333333333333
57,66.46666666666665,68.63333333333334,68.89999999999999,68.7,70.39999999999999,70.76666666666667,64.89999999999999,66.13333333333334,66.0,67.67,69.10,67.93,66.86666666666666,67.8,67.7
58,66.26666666666667,67.96666666666665,68.2,68.93333333333332,70.26666666666667,70.63333333333333,64.96666666666667,65.69999999999999,66.46666666666665,67.53,69.10,68.37,67.13333333333333,67.96666666666665,67.26666666666667
59,66.60000000000001,69.16666666666667,68.96666666666665,68.93333333333332,67.10000000000001,71.16666666666667,64.93333333333332,65.89999999999999,66.5,67.90,68.87,68.37,67.36666666666666,68.46666666666667,68.53333333333333
60,66.83333333333333,68.26666666666667,69.23333333333333,68.7,69.13333333333333,70.13333333333334,65.26666666666667,66.23333333333333,66.26666666666667,67.50,68.83,68.00,67.10000000000001,68.46666666666667,68.06666666666668
61,66.60000000000001,68.33333333333334,68.36666666666667,69.23333333333333,70.73333333333333,70.8,65.16666666666666,65.30000000000001,66.3,67.50,69.27,68.00,67.06666666666668,67.56666666666668,67.66666666666667
62,66.33333333333333,67.96666666666665,68.73333333333333,69.10000000000001,68.36666666666666,70.26666666666667,64.66666666666667,65.7,66.26666666666667,67.73,69.57,68.63,66.7,67.46666666666667,67.9
63,66.50000000000001,67.86666666666666,68.8,69.36666666666667,70.13333333333333,70.83333333333333,65.26666666666667,65.96666666666665,66.16666666666667,68.20,69.77,68.47,66.13333333333334,67.93333333333334,67.53333333333333
64,66.66666666666667,67.2,68.63333333333333,68.93333333333334,69.83333333333333,71.2,65.5,65.93333333333332,65.93333333333332,68.83,69.60,68.60,67.06666666666666,68.26666666666667,67.66666666666667
65,66.93333333333334,68.13333333333334,68.89999999999999,69.03333333333335,67.63333333333333,70.89999999999999,65.43333333333334,65.89999999999999,65.9,68.23,69.57,68.43,66.93333333333334,67.83333333333333,68.06666666666666
66,66.43333333333334,68.16666666666667,68.36666666666667,68.7,70.03333333333335,71.2,65.39999999999999,66.33333333333333,65.76666666666667,68.07,70.10,68.67,67.66666666666667,68.0,67.6
67,66.7,67.60000000000001,68.5,68.83333333333333,70.5,71.03333333333333,64.96666666666667,66.06666666666666,65.76666666666667,67.87,70.47,68.57,66.93333333333332,68.06666666666666,68.03333333333333
68,67.23333333333333,68.43333333333334,68.93333333333334,67.7,69.83333333333333,71.2,65.06666666666666,65.96666666666665,65.73333333333333,67.23,69.93,68.80,67.2,68.36666666666666,68.10000000000001
69,66.93333333333332,68.36666666666666,69.06666666666668,69.1,70.73333333333333,70.56666666666666,64.7,65.53333333333333,65.53333333333335,67.03,69.80,68.47,66.93333333333334,68.46666666666667,68.36666666666666
70,66.53333333333333,68.73333333333333,68.86666666666667,68.96666666666668,69.86666666666667,70.39999999999999,64.76666666666667,66.13333333333333,65.89999999999999,67.27,69.80,68.60,66.63333333333334,68.2,67.89999999999999
71,66.7,67.93333333333332,68.26666666666667,68.66666666666667,70.96666666666665,69.33333333333333,65.0,65.93333333333334,65.93333333333332,67.57,70.00,68.60,67.10000000000001,68.66666666666667,68.76666666666667
72,66.7,67.93333333333334,68.8,69.10000000000001,71.16666666666666,70.63333333333333,65.06666666666666,65.83333333333333,65.8,67.63,69.87,68.70,67.43333333333334,68.33333333333333,68.63333333333334
73,67.23333333333333,67.93333333333334,68.46666666666667,68.4,71.13333333333334,70.33333333333333,65.19999999999999,65.63333333333334,65.66666666666667,68.20,69.90,68.43,67.46666666666667,68.89999999999999,68.26666666666667
74,66.76666666666667,68.13333333333334,68.96666666666667,68.89999999999999,71.56666666666666,70.0,65.63333333333334,66.03333333333333,65.60000000000001,67.97,69.70,68.37,68.0,69.1,69.06666666666666
75,66.43333333333332,67.8,68.53333333333335,68.7,71.26666666666667,70.66666666666667,65.63333333333333,65.76666666666667,65.53333333333333,67.97,70.03,68.63,66.89999999999999,67.96666666666665,68.03333333333335
76,66.56666666666666,67.7,68.2,68.60000000000001,70.96666666666667,70.96666666666667,65.5,66.16666666666667,65.56666666666666,67.93,70.13,68.93,66.89999999999999,68.0,68.10000000000001
77,66.63333333333334,68.6,68.89999999999999,68.8,70.83333333333333,71.2,65.7,65.83333333333333,65.76666666666667,67.77,69.70,69.10,67.46666666666665,68.33333333333333,68.60000000000001
78,66.93333333333334,68.53333333333333,68.23333333333333,68.83333333333333,70.63333333333334,71.03333333333333,65.73333333333333,65.96666666666667,66.16666666666667,67.50,70.00,69.07,67.2,68.53333333333335,68.8
79,66.86666666666666,68.89999999999999,68.9,69.06666666666666,70.53333333333333,71.06666666666668,65.76666666666667,65.7,66.03333333333333,67.63,69.83,69.60,67.76666666666667,69.23333333333333,69.3
80,67.3,68.83333333333333,69.23333333333333,68.99999999999999,70.46666666666667,71.03333333333333,65.63333333333334,65.5,65.39999999999999,67.63,69.57,69.53,66.93333333333334,68.99999999999999,68.89999999999999
81,67.3,69.06666666666666,69.03333333333333,68.83333333333333,70.5,71.06666666666666,65.76666666666667,65.13333333333334,65.73333333333333,67.40,70.17,69.47,67.2,68.86666666666666,67.63333333333334
82,66.86666666666666,68.63333333333334,69.13333333333334,68.8,70.5,71.23333333333333,65.73333333333333,65.30000000000001,65.5,67.23,69.80,69.43,66.73333333333333,69.33333333333333,69.13333333333334
83,67.46666666666668,68.33333333333333,68.86666666666667,69.13333333333333,70.7,71.1,65.36666666666666,65.8,65.46666666666665,66.80,70.17,69.23,67.60000000000001,68.93333333333332,69.1
84,67.10000000000001,69.13333333333333,69.03333333333333,69.2,71.33333333333333,70.83333333333333,65.89999999999999,65.56666666666666,65.7,67.43,69.90,69.17,67.13333333333333,68.66666666666667,68.5
85,67.33333333333333,68.33333333333333,68.83333333333333,69.13333333333333,70.96666666666667,71.2,66.16666666666667,65.26666666666667,65.66666666666667,66.83,70.30,68.87,67.46666666666665,68.86666666666667,68.33333333333334
86,66.56666666666666,68.16666666666667,69.06666666666666,69.06666666666668,70.66666666666667,70.93333333333334,66.36666666666666,65.06666666666666,65.53333333333335,67.23,70.20,69.07,66.8,67.06666666666668,68.33333333333333
87,66.8,68.10000000000001,68.60000000000001,69.23333333333333,70.53333333333335,71.33333333333333,66.06666666666668,65.36666666666666,65.56666666666666,67.60,69.97,69.17,67.83333333333333,68.43333333333334,68.5
88,67.06666666666666,68.43333333333332,68.26666666666667,68.89999999999999,70.2,70.83333333333333,66.06666666666666,65.5,65.63333333333333,67.67,70.17,69.20,67.36666666666667,68.06666666666666,68.43333333333332
89,66.73333333333333,68.3,68.86666666666667,68.9,70.60000000000001,71.03333333333335,66.23333333333333,65.56666666666668,65.53333333333333,67.50,69.87,68.77,67.06666666666666,67.96666666666667,68.33333333333333
90,66.56666666666666,68.39999999999999,68.89999999999999,68.93333333333332,70.7,70.83333333333333,66.5,65.23333333333333,65.73333333333333,67.20,69.90,69.07,66.7,68.63333333333333,68.23333333333333
91,66.96666666666667,68.56666666666666,69.4,68.9,70.43333333333334,71.13333333333333,66.43333333333332,65.5,65.63333333333333,68.27,69.73,69.00,65.73333333333333,68.56666666666666,68.26666666666667
92,66.6,68.76666666666667,68.96666666666667,68.93333333333332,70.13333333333333,71.36666666666666,66.46666666666667,65.56666666666666,65.7,67.97,70.00,68.97,66.93333333333334,68.13333333333334,68.86666666666667
93,66.8,68.36666666666667,68.73333333333333,68.93333333333334,70.5,71.23333333333333,66.36666666666666,65.23333333333333,65.73333333333333,67.83,70.73,69.27,66.03333333333333,68.46666666666665,68.76666666666667
94,67.03333333333333,68.56666666666666,69.03333333333335,68.86666666666666,70.46666666666667,71.36666666666666,66.60000000000001,65.2,65.8,67.50,70.70,69.13,66.96666666666668,68.86666666666666,69.16666666666667
95,67.39999999999999,68.73333333333333,69.63333333333333,68.86666666666666,70.8,71.39999999999999,66.53333333333335,65.1,65.63333333333333,67.43,70.00,69.27,66.43333333333334,68.89999999999999,69.2
96,67.16666666666667,67.89999999999999,68.6,68.86666666666667,71.10000000000001,71.60000000000001,66.86666666666666,65.3,65.76666666666667,67.27,70.23,69.67,65.33333333333333,68.63333333333333,68.66666666666667
97,66.89999999999999,68.39999999999999,69.3,68.8,71.16666666666667,71.46666666666667,66.76666666666667,64.8,65.66666666666667,67.27,70.00,69.27,65.46666666666667,69.3,68.89999999999999
98,67.13333333333334,68.10000000000001,68.10000000000001,68.83333333333333,70.80000000000001,71.4,66.73333333333333,65.13333333333333,65.76666666666667,67.47,70.37,69.10,67.0,68.26666666666667,68.06666666666666
99,66.86666666666666,68.16666666666667,68.66666666666667,68.9,70.89999999999999,71.76666666666667,66.99999999999999,64.96666666666665,65.93333333333334,67.20,70.30,69.13,65.66666666666667,68.8,68.76666666666667
100,67.23333333333333,68.60000000000001,68.36666666666667,69.0,70.93333333333334,71.8,66.73333333333333,64.86666666666667,65.83333333333333,67.43,70.47,68.73,66.4,68.96666666666665,69.43333333333334
101,66.89999999999999,68.39999999999999,68.86666666666666,68.93333333333334,71.03333333333333,71.89999999999999,66.60000000000001,64.7,65.89999999999999,67.57,70.50,69.10,66.86666666666666,68.96666666666665,68.60000000000001
102,67.16666666666667,68.93333333333332,69.5,68.93333333333334,71.2,71.23333333333333,66.63333333333334,65.3,66.16666666666667,67.83,70.37,69.23,67.33333333333334,68.56666666666666,69.2
103,67.36666666666667,68.66666666666667,68.99999999999999,68.93333333333334,71.3,71.36666666666666,66.53333333333333,64.86666666666666,66.16666666666667,67.90,70.37,69.30,67.03333333333333,68.93333333333334,69.13333333333333
104,66.83333333333333,68.60000000000001,69.26666666666667,68.86666666666667,71.43333333333332,71.56666666666666,66.3,64.96666666666665,65.96666666666667,67.90,70.87,68.83,67.33333333333333,68.6,69.10000000000001
105,66.83333333333333,68.33333333333333,69.73333333333333,68.89999999999999,71.3,71.73333333333333,66.60000000000001,64.96666666666667,66.06666666666666,68.10,70.27,69.17,67.16666666666667,68.86666666666667,68.80000000000001
106,67.1,68.9,69.5,68.89999999999999,71.23333333333333,71.5,66.26666666666667,64.63333333333334,66.06666666666668,68.40,70.67,69.03,67.93333333333334,69.33333333333334,69.03333333333335
107,67.03333333333333,68.63333333333334,69.10000000000001,68.89999999999999,71.2,71.7,66.16666666666667,64.8,65.66666666666667,67.63,70.23,68.93,67.86666666666667,69.50000000000001,67.26666666666667
108,67.10000000000001,69.00000000000001,69.96666666666665,68.89999999999999,71.10000000000001,71.66666666666667,66.03333333333335,64.93333333333334,65.93333333333334,67.87,70.73,68.97,66.2,68.23333333333333,67.8
109,67.26666666666667,68.36666666666666,69.56666666666666,68.89999999999999,71.50000000000001,71.66666666666667,65.96666666666665,64.93333333333334,66.03333333333333,67.90,70.43,68.80,67.73333333333333,67.0,68.86666666666666
110,67.1,68.53333333333333,69.26666666666667,68.93333333333334,71.0,72.3,66.1,64.89999999999999,66.10000000000001,67.97,70.27,69.07,67.73333333333333,67.53333333333333,68.43333333333334
111,67.03333333333335,68.8,69.36666666666666,68.93333333333334,70.99999999999999,72.13333333333334,66.16666666666667,64.73333333333333,66.06666666666668,68.10,70.70,69.17,67.73333333333333,68.66666666666667,68.96666666666667
112,67.0,69.03333333333335,69.39999999999999,68.96666666666665,70.96666666666667,72.06666666666668,66.26666666666667,64.83333333333333,65.89999999999999,67.93,70.03,69.30,65.33333333333333,68.93333333333334,68.36666666666666
113,67.3,68.66666666666666,69.26666666666667,68.96666666666665,71.1,72.06666666666666,66.23333333333333,64.93333333333334,65.73333333333333,67.80,70.23,69.00,62.833333333333336,68.53333333333333,68.8
114,67.16666666666667,68.26666666666667,69.7,68.96666666666665,71.03333333333333,71.8,66.26666666666667,65.16666666666667,65.56666666666666,67.67,70.27,69.33,65.7,68.73333333333333,68.83333333333333
115,66.83333333333333,68.93333333333332,69.73333333333333,68.96666666666665,71.06666666666668,72.03333333333333,66.5,65.23333333333333,65.60000000000001,67.77,70.40,69.23,66.86666666666666,69.46666666666665,69.06666666666668
116,67.36666666666667,69.10000000000001,69.76666666666667,69.0,71.06666666666666,71.73333333333333,66.43333333333332,65.4,65.9,68.17,70.13,69.43,67.7,69.53333333333333,69.53333333333333
117,67.13333333333333,68.96666666666665,69.36666666666666,69.0,71.13333333333334,71.8,66.3,65.36666666666667,65.8,67.73,70.37,68.43,66.66666666666666,69.5,69.0
118,67.56666666666666,68.43333333333334,68.63333333333334,69.0,70.83333333333333,71.8,66.60000000000001,65.43333333333332,66.06666666666666,68.10,70.30,68.87,66.8,69.03333333333333,69.0
119,66.96666666666667,68.76666666666667,68.76666666666667,69.0,70.93333333333334,71.66666666666667,66.43333333333334,65.39999999999999,66.16666666666667,68.07,70.23,69.13,66.93333333333332,68.63333333333334,69.30000000000001
120,67.53333333333335,68.83333333333333,68.96666666666667,69.0,70.7,71.76666666666667,66.36666666666666,65.36666666666666,66.3,67.73,70.27,68.90,66.26666666666667,67.93333333333334,68.7
121,67.06666666666666,68.7,69.36666666666667,69.0,70.83333333333333,71.3,66.23333333333333,65.7,66.13333333333333,68.10,70.20,68.83,66.73333333333333,69.39999999999999,69.10000000000001
122,67.43333333333334,69.03333333333335,69.5,69.03333333333332,70.73333333333333,71.69999999999999,66.36666666666666,65.46666666666667,66.10000000000001,68.47,69.97,69.10,67.8,68.83333333333333,68.96666666666668
123,67.23333333333333,69.23333333333333,68.86666666666666,69.03333333333332,70.63333333333334,71.39999999999999,66.56666666666666,65.36666666666667,66.10000000000001,68.93,70.40,68.97,66.3,68.96666666666667,69.26666666666667
124,66.8,68.39999999999999,69.16666666666667,69.03333333333332,70.89999999999999,71.16666666666667,66.39999999999999,65.2,65.63333333333334,68.70,70.53,69.47,67.3,68.83333333333333,68.93333333333332
125,67.5,69.16666666666667,69.23333333333333,69.03333333333333,71.06666666666666,71.36666666666666,66.43333333333332,65.1,65.60000000000001,68.47,70.60,69.13,66.73333333333333,68.96666666666665,69.53333333333333
126,66.96666666666665,68.60000000000001,68.89999999999999,69.03333333333333,71.06666666666666,71.46666666666665,66.33333333333333,65.23333333333333,65.46666666666665,68.50,70.53,69.60,67.13333333333333,69.23333333333333,68.96666666666667
127,67.10000000000001,68.8,69.2,69.03333333333333,70.93333333333334,71.36666666666666,65.99999999999999,65.36666666666666,65.60000000000001,68.47,70.57,69.40,67.36666666666666,68.76666666666667,69.23333333333333
128,67.0,69.3,69.36666666666666,68.99999999999999,70.9,71.43333333333332,66.43333333333334,65.36666666666667,65.73333333333333,68.43,70.33,68.93,67.0,68.56666666666666,69.2
129,66.93333333333332,68.53333333333333,69.36666666666667,68.96666666666665,71.10000000000001,72.10000000000001,66.23333333333333,65.63333333333334,65.7,68.40,70.70,68.90,67.06666666666666,68.46666666666667,68.83333333333333
130,67.3,68.96666666666667,69.56666666666668,68.96666666666665,71.03333333333335,71.73333333333333,66.23333333333333,65.33333333333333,66.03333333333335,68.17,70.53,69.07,67.93333333333334,68.16666666666667,67.63333333333333
131,67.39999999999999,68.63333333333334,69.06666666666666,69.0,70.83333333333333,71.7,66.36666666666667,65.2,65.7,67.87,70.40,69.07,66.5,68.03333333333333,68.46666666666668
132,67.06666666666666,68.83333333333333,69.2,69.0,71.13333333333334,71.46666666666667,66.46666666666665,65.73333333333333,65.8,68.13,70.40,69.07,66.7,69.10000000000001,65.33333333333333
133,67.2,69.10000000000001,69.63333333333334,69.06666666666666,71.03333333333333,71.6,66.06666666666666,65.83333333333333,65.56666666666668,68.00,70.67,69.27,68.13333333333333,69.26666666666667,67.73333333333333
134,67.06666666666666,68.73333333333333,69.4,69.10000000000001,71.0,71.33333333333333,65.93333333333334,66.0,65.83333333333333,68.13,70.17,69.17,67.10000000000001,68.96666666666665,66.06666666666666
135,67.3,69.03333333333333,69.66666666666667,69.06666666666666,70.8,71.9,65.8,65.63333333333334,65.8,68.27,70.23,69.13,67.96666666666668,69.3,64.36666666666667
136,67.36666666666666,68.73333333333333,69.3,69.06666666666666,71.06666666666666,71.83333333333333,65.63333333333334,65.86666666666666,65.8,68.23,70.33,69.50,67.53333333333335,68.86666666666667,67.39999999999999
137,66.86666666666667,68.5,69.8,69.06666666666666,71.0,71.66666666666667,66.06666666666666,66.03333333333333,65.7,68.10,70.30,69.03,67.83333333333334,69.43333333333332,68.43333333333332
138,67.2,68.66666666666667,69.10000000000001,69.06666666666666,70.96666666666667,71.33333333333333,65.93333333333334,65.83333333333333,65.66666666666667,68.40,70.50,69.20,67.83333333333333,68.93333333333334,68.96666666666667
139,67.46666666666665,68.89999999999999,69.36666666666666,69.1,71.00000000000001,71.76666666666667,66.13333333333333,65.56666666666666,65.76666666666667,68.13,70.77,68.93,67.3,67.99999999999999,69.16666666666667
140,67.06666666666666,68.4,69.39999999999999,69.1,70.86666666666666,71.56666666666666,66.23333333333333,65.66666666666667,65.63333333333334,67.97,70.83,68.53,67.5,68.73333333333333,69.2
141,66.96666666666665,68.43333333333334,69.16666666666667,69.1,70.96666666666667,71.3,66.3,65.56666666666668,65.76666666666667,67.83,70.57,68.93,67.7,68.86666666666666,69.23333333333333
142,67.23333333333333,68.60000000000001,69.60000000000001,69.1,70.86666666666666,71.89999999999999,66.0,65.66666666666667,65.93333333333334,67.63,70.70,69.10,68.10000000000001,69.03333333333333,69.03333333333332
143,67.26666666666667,68.86666666666667,69.73333333333333,69.1,70.53333333333335,72.16666666666667,65.7,65.26666666666667,66.03333333333335,68.03,70.37,68.77,68.16666666666667,68.83333333333333,68.73333333333333
144,67.03333333333333,68.96666666666665,69.69999999999999,69.06666666666666,70.73333333333333,71.89999999999999,65.96666666666667,65.26666666666667,66.26666666666667,68.30,69.93,68.83,67.3,68.16666666666667,69.26666666666667
145,67.10000000000001,68.93333333333334,69.43333333333334,69.06666666666666,70.63333333333334,72.0,65.76666666666667,64.83333333333334,66.39999999999999,68.53,69.73,69.40,67.3,69.33333333333333,69.0
146,66.89999999999999,68.66666666666667,69.13333333333333,69.06666666666666,70.76666666666667,72.36666666666667,65.26666666666667,64.8,66.03333333333335,68.37,69.80,69.00,67.63333333333334,68.46666666666667,69.16666666666666
147,67.39999999999999,69.13333333333334,69.63333333333333,69.06666666666666,70.7,72.2,65.66666666666666,65.46666666666665,66.0,68.50,70.07,69.17,65.13333333333333,68.96666666666667,68.96666666666667
148,67.36666666666667,68.73333333333333,69.43333333333334,69.06666666666666,70.8,72.0,65.76666666666667,65.43333333333334,65.96666666666665,68.30,70.43,69.33,66.26666666666667,69.5,68.63333333333334
149,67.33333333333333,68.83333333333333,69.16666666666667,69.06666666666666,70.83333333333333,71.60000000000001,65.76666666666667,65.23333333333333,65.76666666666667,67.83,70.40,68.93,64.56666666666666,68.60000000000001,68.73333333333333
150,67.10000000000001,68.93333333333334,,69.06666666666666,70.83333333333334,71.60000000000001,65.76666666666667,65.73333333333333,65.8,67.60,70.17,68.93,67.36666666666666,68.30000000000001,68.93333333333334

==> pacsdatac.csv <==
round,FedAvg_base,FedAvg_graded,FedAvg_random,SCAFFOLD_base,SCAFFOLD_graded,SCAFFOLD_random,FedDYN_base,FedDYN_graded,FedDYN_random,FedDC_base,FedDC_graded,FedDC_random,FedProc_base,FedProc_graded,FedProc_random
1,21.6,17.27,18.47,17.03,15.33,19.27,21.2,19.2,19.13,19.57,17.53,17.9,14.8,15.57,15.57
2,26.43,21.23,21.8,32.2,23.1,21.03,30.43,18.9,21.67,32.9,23.4,20.6,14.73,16,16.07
3,33.03,24.4,23.83,35.53,26.9,24.73,39.43,30.2,27.83,40.97,31.67,27.6,14.77,16.53,16.67
4,39.97,27.17,24.63,41.93,29.37,24.27,42.67,32.2,28.77,44,33.03,34.2,14.8,16.43,16.3
5,40.57,31.43,27.23,41.37,33.7,26.93,44.03,37.27,31.47,45.13,38.83,35.13,15.2,16.53,16.37
6,41.6,33.6,29.73,43.07,33.4,30.8,44.4,40.33,36.23,46.7,41.37,40.17,16.47,16.07,16.77
7,43.23,34.63,32.13,43.3,33.23,33.67,48.9,41.47,40.77,48.73,43.53,42.93,16.93,16.83,17.3
8,43.4,37.93,34.33,45.27,37.4,33.03,48.7,45.4,41.6,50.93,46.6,45.23,16.93,16.43,17.37
9,46.63,40.8,37.5,46.27,40.87,34.17,50.97,47.77,44.77,52.87,48.07,46.17,17.6,15.37,16.37
10,46.3,41.77,38.53,47.8,43.17,36.47,53.7,48.5,46.03,53.67,48.67,45.37,16.6,16.1,16.63
11,46.87,43.3,41.27,47.6,44.8,36.13,54.37,50.97,48.33,55.37,49.8,49.13,17.33,16.63,17.2
12,48.23,43.57,41.83,48.83,43.87,38.13,54.33,51.37,47.7,56.43,51.4,49.2,18.13,16.13,16.53
13,48.57,44.53,41.7,49.07,45.5,39.67,55.7,52.07,50.3,57.17,53.03,51.47,17.87,15.63,15.53
14,49.13,45.17,44.07,50.3,45.83,41.13,57.27,53.4,51.17,58.77,53.2,52.07,19.23,15.47,16
15,50.07,46.3,44.4,51.53,46.47,43.03,57.93,54.97,52.7,60.4,54.47,53.37,19.13,16.07,16.93
16,50.77,47.57,45.37,51.07,47.03,43.57,58.67,55.8,53.7,60.17,54.43,54.33,19.5,16,15.87
17,51.03,47.97,46.37,52.1,48.53,44.1,58.73,55.73,54.33,60.63,55.17,54.6,20.7,17.13,15.77
18,50.8,48.57,44.4,52.1,48.03,45.1,59.87,57.07,55.13,61.7,56.23,54.77,21.6,17.23,14.8
19,52.83,50.07,47.03,53.63,49.13,44.73,60.13,57.53,54.9,62.23,56.93,55.47,22.17,18.73,17.2
20,53.17,50.03,47.1,53.53,50.17,46.3,60.07,58.93,56.33,61.97,57.37,57,24.07,18.37,15.57
21,52.97,50.77,48.17,54.33,49.3,46.5,60.73,59.73,56.47,62.53,58.5,57.93,24.37,17.33,15.97
22,54.13,50.73,47,54.6,50.8,45.67,61.17,59.7,56.83,63.13,59.2,59.17,24.07,18.17,15.9
23,55.07,50.87,47.57,54.73,50.83,45.6,62.17,60.03,57.27,63.23,59.07,58.8,24.53,17.93,16.6
24,54.07,52.9,50.07,55.23,51.8,48.93,61.17,60.13,58.43,64.3,60.43,59.7,26.27,20.67,16.27
25,55.73,52.83,49.93,56.73,51.47,48.73,62.67,61.6,59.8,64.63,60.3,60.4,26.5,21.23,15.6
26,56.4,53.3,50.7,56.13,51.2,49.73,62.13,61.4,60,64.5,60.83,60.43,27.63,20.23,16.4
27,56.13,53.93,50.4,56.73,51.33,48.77,63.2,60.87,58.77,64.6,61.17,60.23,27.57,22.43,17.77
28,56.37,54.63,51.4,56.6,52.5,49.23,62.3,62.53,60,65.1,61.43,61.23,29.47,22.7,17.3
29,57.33,55.17,51.87,57.97,53.07,51.27,64.37,62.87,61,64.8,61.77,61.27,30.7,22.77,18.2
30,57.67,55.1,52.13,58.27,53.67,51.53,63.97,63.07,60.8,65.17,62.23,62.37,31.7,24.17,18.17
31,57.57,55.8,52.03,58.17,54.57,51.5,64.1,62.6,61.03,65.5,63.03,62.03,31.07,24.13,18.9
32,57.6,56.67,53.17,57.5,55.07,51.77,63.4,63.17,61.83,65.87,63.33,62.77,33.2,23.97,19.33
33,58.23,56.47,53.77,57.07,54.03,51.83,63.63,63.93,62.3,65.83,62.77,62.63,33.97,24.27,18.97
34,57.83,56.13,53.03,58.83,54.43,50.83,64.53,63.73,62.53,66.2,63.57,62.7,34.5,26.43,20.43
35,58.37,55.77,53.77,59.37,54.9,52.83,64.77,64.57,62.53,66.87,64.1,63.17,35,27,19.2
36,58.97,56.97,54,59.47,55.23,53.17,63.7,64.9,64.03,66.43,63.8,64.03,35.27,26.9,20.43
37,59.7,57.4,54.53,59.87,56.3,53.97,64.73,65.43,64.2,66.37,64.43,64.47,38.87,28.43,20.63
38,58.17,57.03,54.6,59.53,54.77,53.27,65.43,65.57,64.97,66.57,64.87,64.23,38.6,27.17,20.83
39,59.47,58.2,55.33,60.37,56.5,54.7,64.77,65.63,63.47,66.27,64.77,64.5,39.73,27.77,22.17
40,59.63,58,55.73,59.83,56.8,54.7,65.4,65.67,64.4,66.47,65,64.3,38.07,29.03,21.57
41,60.07,58.37,56.03,60.23,56.8,54.93,65.7,65.17,65.23,66.63,65.43,64.97,39.47,28.3,22.3
42,61.3,58.67,56.33,61.53,57.4,54.47,63.73,65.33,65.17,66.9,65.4,65.6,41.77,30.57,24.1
43,60.63,58.73,56.8,60.33,57.33,55.63,64.47,65.43,65.43,67.47,65.57,64.63,42.8,29.87,23
44,61.07,59.8,56.5,61.1,57.3,56.13,64.9,66.07,65.57,67.3,65.7,65.27,42.03,32.2,22.93
45,60.87,59.87,57.67,61.4,57.93,55.9,65.87,66.17,65.8,67.3,65.87,65.53,43.67,32.27,24.8
46,61.7,59.17,56.27,60.6,57.17,56.73,66.07,66.7,66.57,67.37,66.5,65.73,44.73,33.63,25.17
47,61.5,60.07,57.27,60.87,58.87,56.73,64.87,67.53,66.8,67.2,66.2,65.87,46.13,35.27,27.1
48,61.23,59.93,57.9,62.03,58.37,56.83,65.53,67.07,66.27,67.37,66.83,65.9,48.4,34.37,27.1
49,61.63,59.6,57.17,62.17,58.37,57.27,66.13,67.3,66.57,67.07,66.63,66.2,49.1,36.33,26.67
50,61.43,59.17,57.07,61.5,59.1,57.17,66.2,67.13,66,67.13,67.07,66.1,48.37,36.4,27.53
51,61.1,60.47,58.27,63.33,59.57,55.47,66.2,67.33,66.97,67.53,67.4,65.73,48.37,36.8,28.03
52,61.87,59.9,57.9,62.47,59.13,56.93,66.23,66.63,66.8,66.97,67.13,66.17,49.57,37,29.67
53,61.93,60.5,58.23,63.27,59.4,57.87,66.4,67.4,67.4,67.2,67.2,67.17,49.6,39.47,30.53
54,62.23,61.77,59.73,62.83,60,58.53,66.33,67.63,67.03,67.23,67.03,67.6,49.4,39.97,31.73
55,62.7,61.1,59.47,63.63,59.93,58.73,66.3,67.93,67.3,67.3,67.23,67.9,49.77,41.03,31.83
56,62.23,61.73,59.53,62.97,60.07,59.6,66.77,68.03,67.13,67.2,67.1,67.77,50.37,41.03,31.83
57,62.73,61.4,58.67,62.83,60.5,58.87,66.97,68.87,66.9,67.5,67.37,67.53,52.03,41.9,33
58,62.87,61.37,59,62.5,60.4,58.67,66.63,68.4,67.13,67.43,67.5,68,51.3,43.13,32.63
59,62.93,62.3,59.87,62.5,61.03,59.47,66.43,68.63,67.2,67.43,68.23,67.57,51.8,43.07,34.53
60,63.4,61.93,59.53,63.2,60.8,59.73,66.63,68.97,67.47,67.73,68.67,67.63,52.73,43.5,34.57
61,62.67,62.43,59.53,63.27,60.8,60.07,66.43,69.13,67.3,67.73,68.73,67.27,53,44.5,35.83
62,63.23,61.1,59.3,63.5,61.13,60.73,66,68.53,66.6,67.87,68.4,67.63,52.97,43.1,36.5
63,62.6,62.23,60.17,63.7,61.57,60.03,66.03,68.73,66.6,67.83,68.57,67.33,52.87,45.03,38.1
64,62.77,62.27,59.9,62.97,61.8,60.5,66.03,69,67.5,67.77,68.4,67.8,53.47,46.13,38.73
65,63.8,62.33,60.73,64.03,62.03,60.23,66.23,68.67,67.73,67.97,68.17,67.7,54.97,46.63,38.47
66,63.5,62.27,62.17,63.63,61.73,60.5,66.43,68.43,66.8,68.07,67.77,67.4,54.63,46.3,37.83
67,62.93,62.67,60.63,64.13,62.43,61.4,66.43,68.43,67.47,68.2,67.7,67.67,54.47,47.07,41
68,62.63,62.37,61.07,64.17,62.4,61.43,66.47,68.3,67.2,67.83,67.97,68,55,47.27,41.43
69,62.83,63,60.93,63.9,63.1,61.73,66.67,68.4,67.77,68.07,68.2,68.2,54.97,48.4,41.9
70,62.33,62.43,61.67,64.5,62.77,61.33,66.43,68.13,67.83,68.2,68.17,67.97,54.77,48.3,42.3
71,63.7,62.53,61.1,64.9,61.3,60.5,66.7,67.23,67.17,67.83,68.37,68.3,56.1,47.87,42.27
72,63.6,63,61.8,64.23,62.37,61.23,66.43,67.57,66.77,67.77,69.03,67.6,56.03,47.73,43.37
73,64.13,63.37,62,65.27,62.07,61.27,66.33,67.27,67.1,67.73,69.1,67.53,56.83,49.53,44.9
74,63.73,63.83,62.53,65.07,63.53,62.17,66.57,67.6,67.4,67.77,68.83,67.9,56.07,48.43,44.5
75,64.33,63.3,61.43,65.57,62.9,61.73,66.5,67.83,67.9,68.07,68.67,67.73,57.6,49.57,44.83
76,64.3,63.83,62,65.1,62.5,61.27,66.57,67.73,67.2,67.83,68.53,68.2,56.97,50.7,45.4
77,63.53,62.63,61.5,64.43,62.47,61.5,66.53,68.1,67.37,67.67,68.33,68.27,57.6,50.7,46.13
78,64.43,63.63,62.7,65.27,63.03,62.43,66.63,68.07,67.4,67.63,68.03,68.07,57.2,51,45.3
79,64.37,63.8,61.37,65.33,63.2,61.23,66.67,67.83,67.37,67.73,67.83,68.73,56.83,51.6,45.93
80,63.93,63.4,62.57,65.7,64.07,62.4,66.5,67.83,67.07,67.67,68.1,67.93,56.9,52.03,46.07
81,65,62.93,63.03,65.63,63.33,62.43,66.17,67.6,67.2,67.47,68,68.33,57.8,53.07,46.3
82,64.83,64.67,63.23,65.27,64.43,63.23,66.63,67.67,67.67,67.77,67.57,67.93,56.93,53.87,47.07
83,64.13,63.37,63.4,64.73,63.97,63.2,66.57,67.5,67.07,68,67.47,67.57,57.93,53.53,48.2
84,64.67,64.83,63.97,66.07,63.97,63.1,66.23,67.47,67.13,67.87,67.23,67.73,58.47,54.7,48.07
85,65,64.27,63.8,65.33,65.33,63.87,66.5,67.43,66.93,67.7,67.4,68.07,58.73,53.43,49.07
86,64.47,64.27,62.37,66.17,63.9,63.43,66.1,67.23,66.9,67.4,67.7,68.03,58.63,54.2,49.6
87,63.77,64.4,63.4,65.6,64.63,63.3,66.33,67.17,67.3,67.67,67.93,68.27,58.37,55.3,50.2
88,64.93,65.07,63.8,65.53,64.83,64.2,66.53,67.27,67.23,67.57,67.87,68.63,58.9,55.4,49.17
89,65.3,64.7,63.47,65.67,65.33,63.77,66.37,67.2,67.23,67.63,67.97,68.83,58.9,56.4,50.7
90,65.07,65.17,63.37,64.7,64.43,63.83,65.97,67.07,66.93,67.6,67.5,68.37,60,57.23,50.5
91,65.2,65.27,64.87,65.6,65.03,63.57,65.57,67.1,67.27,67.4,67.4,68,58.83,56.63,51.37
92,65.07,65.37,64.37,65.77,65.5,63.63,65.63,67.23,67.1,67.9,67.4,67.9,60.17,56.5,50.9
93,65.23,64.5,63.97,65.4,64.23,62.17,65.53,66.93,67.17,67.97,67.1,67.93,59.5,57.7,48.87
94,64.5,65.43,65.2,64.7,65.27,64.13,65.3,66.73,67.1,67.63,67.13,67.87,59.93,58.57,51.13
95,65.47,65.4,64.4,66.63,65.1,63.6,65.23,67.17,67.23,67.77,67.1,67.83,59.67,59.3,53.47
96,65.47,65.63,63.97,65.77,64.97,64.47,65.3,67.4,67.47,67.87,67.2,67.77,58.83,59.57,53.43
97,65.57,65.4,64.6,65.97,65.97,64.53,65.33,67.6,66.83,68.07,67,66.83,60,58.63,53.6
98,64.87,64.77,64.97,66.27,66,64.23,65,67.43,66.8,68.03,67.27,67.7,60,59.4,54.63
99,65.1,65.63,64.8,66.37,65.53,64.73,65.43,67.43,67.03,67.93,67.37,67.13,60.87,59.73,54.8
100,66.03,65.63,64.4,66.37,65,64.1,65.67,67.23,67.07,67.93,67.27,67.07,60.97,59.4,54.53
101,65.67,65.3,65.2,65.83,65.57,64.9,65.37,67.37,67,67.93,67.13,67.5,60.93,59.13,54.47
102,66.27,65.8,64.33,65.9,66.37,64.83,65.3,67.03,66.97,67.47,67.33,67.47,61.4,60.17,55.13
103,65.8,65.83,65,65.27,66.87,64.73,65.33,67.17,66.67,67,67.47,67.63,60.2,59.4,55.53
104,65.83,65.6,65.3,66.33,65.87,64.13,65.53,67.17,66.83,67.43,66.97,67.63,59.73,60.3,55.77
105,65.3,65.13,64.7,65.9,66.33,64.3,65.6,66.87,66.8,67.37,67.07,67.27,60.17,60.53,55.57
106,65.8,65.93,65.2,65.8,66.27,64.23,65.57,66.9,66.9,67.17,67.2,67,61.73,60.63,55.57
107,66,65.2,65.47,65.97,65.93,65.1,65.73,66.93,66.57,67.2,67,66.93,61.57,61.13,56.4
108,65.7,65.47,65.67,67.03,65.5,64.1,65.73,66.8,66.6,66.97,67,67.37,61.07,61.23,56.4
109,66.03,66.73,65.13,67,66.97,65.27,65.67,67.1,66.8,66.8,66.87,67.17,61.8,60.7,57.33
110,65.8,66.1,66.07,66.83,66.57,65.9,65.8,67.07,66.53,66.5,67.4,67.27,61.73,60.9,56.53
111,66.03,66.8,65.83,66.23,67.37,65.67,65.87,67.23,66.1,65.97,67.27,66.77,61.47,61.77,57.27
112,66,66.4,65.5,66.93,67.47,65.6,65.87,66.93,66.57,66.5,67.37,66.8,61.93,61.37,57.7
113,65.87,65.97,65.4,65.7,65.97,65.63,65.97,66.97,66.17,66.5,66.9,66.5,61.53,61.77,57.87
114,66,66.47,65.8,66.6,67.07,66.3,65.87,67,66.13,66.27,66.9,66,61.93,61.7,58.1
115,66.23,66.07,65.4,66.83,66.63,65.97,65.8,66.77,66.33,66.47,67.23,66.37,62.03,61.77,57.97
116,66.47,65.4,65.67,66.1,66.97,66.1,65.8,67.07,66.07,66.33,67.23,66.6,62.5,61.97,58.97
117,66.03,65.67,65.17,66.67,67.4,65.97,65.53,67.13,66.2,66.57,67.03,66.47,61.73,62.6,59.23
118,65.7,65.9,65.47,66.8,67.2,65.1,65.73,67.07,66.27,66.9,66.57,66.4,62.6,62.23,59.9
119,66.37,66.17,65.53,67.23,66.27,65.43,65.6,66.8,66.5,66.7,66.4,66.17,61.7,62.7,59.5
120,66.8,67.1,66.47,66.87,67.17,65.97,65.43,66.67,66.67,66.9,66.5,65.7,63.27,62.8,59.83
121,65.5,65.97,65.5,66.67,66.63,65.33,65.47,66.47,66.5,67.27,66.87,66.1,62.87,63.23,60.03
122,66.67,66.93,66.73,66.7,67.7,66.67,65.2,66.87,66.47,67.47,66.93,65.83,62.53,63,59.7
123,67.6,66.5,66.27,66.57,67.13,65.57,65.27,67.07,66.53,67.53,66.93,65.7,62.07,62.93,60.5
124,66.1,66.7,66.27,67.13,67.47,65.63,65.17,66.8,66.57,67.27,66.63,66.1,63.9,62.6,60.33
125,65.07,66.6,66.1,66.9,66.67,65.23,65.2,66.77,66.4,67.23,67.2,66.1,61.7,63.2,60.33
126,66.57,65.8,66.33,66.87,66.63,65.93,65.07,66.83,66.33,67.43,67.2,66,62.07,62.87,60.87
127,66.6,66.37,66.17,67.17,67.73,66.77,65.1,67.03,66.33,67.57,67.27,66.07,63.2,62.8,60.8
128,66.9,66.97,67.3,67.3,68.07,66.9,65.43,66.9,66.43,67.3,67.23,66.1,63.9,64.03,62.5
129,66.63,67.1,66.9,67.07,67.23,65.87,65.2,66.93,66.73,67.3,66.97,65.77,64.27,63.9,61.73
130,66.2,67.03,67.43,67.2,67.13,66.27,64.87,66.8,66.43,67.13,66.27,65.77,64,64.63,61.67
131,66.2,66.7,66.8,66.93,67.2,66.77,65.1,66.87,65.7,67.37,66.17,65.6,62.97,63.33,60.6
132,65.93,67.07,67.23,67.9,67.23,66.83,65.17,66.6,66,67.13,66.4,65.7,63.67,63.9,62.03
133,66.33,66.9,67.2,66.9,67.77,66.1,65.53,66.67,66.4,67.37,66.67,65.97,63.37,64.37,61.83
134,66.53,66.87,66.87,67.5,68.13,66.27,65.5,66.43,66.33,66.8,66.5,66.73,63.5,64.7,62.7
135,66.33,67.03,67.27,67.57,67.57,66.23,65.63,66.87,66.47,66.83,66.8,67.03,63.93,63.93,63
136,65.73,66.83,65.63,66.9,67.07,66.93,65.5,66.73,66.6,67,66.73,67.37,63.13,64.97,62.83
137,66.3,67.5,66.47,66.93,67.37,67.53,65.43,66.67,66.67,67.2,66.83,67.23,64.17,64.17,62.87
138,65.8,66.87,67.17,67.3,67.97,66.93,65.33,66.53,66.53,67.57,66.83,67.07,63.57,64,62.4
139,66.8,66.83,67,67.6,67.13,66.87,65.57,66.57,66.3,67.3,66.9,67.3,64.1,64.8,63.97
140,66.97,67.77,67.73,67.6,68.33,67.37,65.67,66.47,66.23,66.93,66.77,67.23,64.83,65,63.53
141,66.4,67.03,67.5,67.7,67.8,67.47,65.5,66.53,66.1,66.77,66.63,66.4,64.6,64.6,62.67
142,67.03,67.93,67.13,66.93,68.1,66.13,65.63,66.53,65.9,66.67,66.8,66.5,64.57,65.23,63.7
143,67.37,67.63,67.8,66.83,68.57,67.73,65.23,66.87,66.07,67.03,66.77,66.47,63.93,64.37,62.43
144,67.13,67.5,66.37,67.17,68.07,66.73,65.33,66.77,66.27,66.63,67.13,66.43,64.93,64.67,64
145,67.37,67.3,66.97,67.2,68.47,67.7,65.3,66.4,66.57,66.17,66.9,66.2,65.2,64.77,63.8
146,67,67.73,66.57,66.57,68.17,67.4,65.43,66.57,66.7,65.87,67,66.5,64.8,64.87,64.53
147,67.07,67.03,66.77,67.03,67.9,66.93,65.5,66.5,66.93,66.17,67.2,66.5,64,64.8,62.83
148,67.03,67.57,67.03,67.53,66.57,67.53,65.3,66.73,66.93,66.2,67.03,66.33,65.23,65.17,65.2
149,66.8,67.5,67.77,67.07,67.83,67.5,65.73,66.3,66.83,66.2,67.37,66.83,65.27,65.27,64.43
150,66.8,67.73,67.63,67.4,68.5,68.03,65.7,66.37,66.8,66.47,67.47,66.9,65.67,65.6,65.2
151,66.3,67.63,67.77,67.17,68.1,67.1,65.57,66.37,66.47,66.27,67.37,67.07,64.23,65.23,64.33
152,66.63,67.63,67.73,66.2,68.63,67.33,65.5,66.37,66.47,65.97,67.1,66.97,64.4,65.33,65.37
153,67.07,67.5,67.9,66.67,68.7,68.07,65.4,66.5,66.2,66.23,67.27,66.77,65.43,65.8,65.37
154,66.97,68.23,68.23,66.83,67.97,67.77,65.43,66.7,66.4,66.33,67.4,66.7,64.87,65.73,65.03
155,66.67,67.4,67.9,67.87,68.4,67.33,65.23,66.7,66.33,66.5,67.4,66.93,65.67,66.07,65.3
156,67.1,68,66.63,66.8,68.37,67.47,65.17,66.47,66.43,66.7,67.23,66.9,65.43,66.3,65.17
157,66.87,67.67,66.87,66.87,69.17,67.63,65.1,66.47,66.27,67.03,66.97,66.9,64.6,65.67,64.47
158,67.17,67.77,67.5,67.33,68.77,67.93,65.33,66.4,66.4,66.93,66.97,66.9,65.87,65.53,65.5
159,66.9,67.53,68,67.9,68.73,67.97,65.3,66.4,66.47,66.83,66.97,66.83,65.97,65.27,64.77
160,67.3,67.53,67.2,66.87,68.37,67.6,65.43,66.47,66.2,66.77,67.13,67.03,65.77,65.53,64.97
161,66.87,68.23,67.5,68.57,68.93,68.23,64.93,66.5,66.4,66.5,67.17,67.1,66.07,66.63,66.07
162,66.93,67.23,67.97,68.2,68.8,68.63,65.13,66.5,66.1,66.13,67.2,66.73,66.5,66,65.63
163,67.43,67.47,68.53,67.23,68.83,67.9,65.03,66.63,65.97,66.27,67.07,66.73,65.43,66.9,65.27
164,66.73,67.77,67.93,66.47,68.77,68.5,65.27,66.37,66.1,65.97,67.17,66.93,65.13,66.43,65.33
165,67.5,67.53,68.13,67.37,68.2,68.1,65.13,66.43,66.3,66.03,66.83,66.7,65.23,66.47,65.73
166,67.13,67.97,68.3,68.03,68.87,68.03,65.23,66.57,66.23,66.43,66.97,66.7,66.4,66.37,65.87
167,66.83,67.57,67.73,67.6,69.27,68.83,65.27,66.83,66.27,66.8,66.93,67.07,65.97,66.8,66.23
168,66.67,68.03,67.87,67.6,68.57,68.43,65.3,66.8,66.4,67.13,66.93,67.13,64.97,66.3,65.27
169,66.93,68.47,67.43,68.5,68.8,68.1,65.23,66.53,66.13,67.13,67.03,67.13,66.5,66.8,65.53
170,66.97,68.07,67.43,68.37,68.37,68.2,65.2,67.03,66.27,66.87,66.83,67.2,65.97,66.67,66.1
171,67.7,67.83,68.4,67.97,68.07,67.27,65.2,67,66.17,66.07,67.07,66.87,66.2,66.4,65.93
172,67.6,67.87,68.33,68.07,68.5,67.6,65.03,66.9,66.07,66.03,67.33,66.93,65.87,66.83,65.5
173,67.23,67.8,67.67,66.6,68.47,68,65.03,66.6,66.13,66.2,67.27,66.5,65.9,67,65.63
174,66.2,68.07,68.13,67,69.53,69.13,65.1,66.7,66.43,66.4,67.37,66.63,66.4,67.27,66.27
175,67.33,67.93,68.83,67.07,69.17,67.93,64.87,66.67,66.53,66.5,67.4,66.87,65.53,66.2,65.23
176,67.1,67.53,68.63,67.83,68.17,67.97,65.23,66.43,66.57,66.7,67.63,66.77,66.63,66.27,65.33
177,67.07,68.2,68.47,67.63,68.43,68.67,64.9,65.97,66.6,67.07,67.93,66.97,67.17,66.8,66.33
178,67.6,68.3,68,67.2,68.43,68.53,65.03,65.7,66.63,67.13,67.73,66.73,66.57,66.53,65.83
179,67.1,68.03,68.53,67.27,69.63,68.47,64.73,65.77,66.8,67.07,67.3,67.13,64.9,67,65.73
180,66.1,68.1,68.17,67.13,68.87,68.4,64.7,66,67.07,66.67,67.4,66.63,66.43,66.83,65.4
181,66.83,68.5,68.83,68.17,69.57,68.9,65.23,66.23,66.9,66.63,67.53,66.87,66.93,66.4,66.13
182,67.07,68.27,68.5,68.23,68.67,68.47,65.03,66.37,66.9,66.3,67.37,66.67,67.07,66.93,65.9
183,67.23,68.37,68.3,67.7,69.2,67.6,65.33,66.43,66.97,66.37,67.37,66.87,66.13,66.73,65.8
184,67.43,68.7,69,67.43,68.97,69.07,65.2,66.37,66.9,66.67,67.17,66.83,66.23,67.07,66.47
185,67,67.9,68.57,68.13,69.43,69,65.4,66.53,66.9,66.5,67.33,66.77,66.17,67.6,66.13
186,67.27,68.43,67.8,67.73,68.9,69.5,65.3,66.43,66.7,66.8,67.33,66.3,67.57,68.07,66.43
187,67.43,68.43,68.67,68.33,68.83,68.97,65.2,66.3,66.63,66.4,67.27,66.53,67.07,66.93,66.1
188,66.7,68.37,68.6,67.07,68.9,68.4,64.97,66.23,66.7,66.27,67.23,66.47,66.33,67.47,66.9
189,67.6,68.4,68.4,68.43,68.8,69.27,64.93,66.07,66.7,65.97,67.5,66.1,66.7,67.23,66.6
190,66.33,68.33,68.83,68.2,69.03,68.93,64.7,66.27,66.67,65.8,67.37,66.43,66.83,68.13,66.73
191,67.6,67.9,67.83,68,68.33,69.23,62.37,66.3,66.63,65.53,67.17,66.8,67.27,67.4,66.57
192,66.43,68.27,68.7,68.17,69.37,68.73,63.93,66.4,66.43,65.67,67.43,67.1,66.47,67.37,66.5
193,66.8,68.1,68.4,68.7,69.4,68.6,64.3,66.77,66.33,65.57,67.27,67,66.93,67.73,67.13
194,67.1,68.57,69.3,67.27,68.5,68.13,64.53,66.53,66.27,65.7,67.27,67.13,67,67.7,66.2
195,67.33,69,68.97,66.97,69.77,68.6,64.23,66.43,66.4,65.63,67.3,66.4,67.33,66.57,65.73
196,66.93,68.33,68.83,66.4,68.83,68.37,64.17,66.73,66.4,65.93,67.1,66.4,67.03,67.8,65.9
197,67.37,68.83,68.43,67,69.73,69.33,64.47,66.77,66.63,66.43,67,66.4,66.97,67.8,67.07
198,67.27,68.23,68.33,68.17,68.33,67.97,64.33,66.77,66.33,66.17,66.8,66.2,67.33,67.8,67.07
199,67.23,68.1,68.23,68.33,68.77,69.03,64.7,66.8,66.2,66.23,66.7,66.07,67.1,68.47,67.4
200,67.2,68.37,68.63,68.47,69.07,68.77,64.83,66.83,66.2,66.17,66.7,65.93,66.47,68.3,66.9
201,,,,,,,,,,,,,67.03,67.6,66.83
202,,,,,,,,,,,,,66.97,68.33,67.27
203,,,,,,,,,,,,,66.77,68.67,67.37
204,,,,,,,,,,,,,67.27,67.77,66.9
205,,,,,,,,,,,,,67.3,68.17,66.87
206,,,,,,,,,,,,,67.5,68.47,67.3
207,,,,,,,,,,,,,67.23,68.3,67.7
208,,,,,,,,,,,,,66.3,68.37,67.7
209,,,,,,,,,,,,,67.23,68.97,68.13
210,,,,,,,,,,,,,67.47,68.47,67.97
211,,,,,,,,,,,,,67.3,67.23,65.17
212,,,,,,,,,,,,,67.6,69,67.77
213,,,,,,,,,,,,,67.63,68.77,67.53
214,,,,,,,,,,,,,67.6,68.53,67.57
215,,,,,,,,,,,,,67.6,69,67.23
216,,,,,,,,,,,,,68.17,68.4,67.33
217,,,,,,,,,,,,,67.73,68.8,67.67
218,,,,,,,,,,,,,67.97,68.57,68.33
219,,,,,,,,,,,,,67.7,68.57,67.47
220,,,,,,,,,,,,,67.23,68.17,67.27
221,,,,,,,,,,,,,67.77,69.2,67.5
222,,,,,,,,,,,,,68.2,68.77,68.5
223,,,,,,,,,,,,,68.17,67.77,67.57
224,,,,,,,,,,,,,68.03,68.6,68.1
225,,,,,,,,,,,,,67.03,68.53,68.17
226,,,,,,,,,,,,,67.33,68.23,68.03
227,,,,,,,,,,,,,67.43,68.73,67.57
228,,,,,,,,,,,,,67.93,68.33,67.57
229,,,,,,,,,,,,,66.7,68.7,68.1
230,,,,,,,,,,,,,67.17,68.87,68.27
231,,,,,,,,,,,,,67.67,68.73,68.47
232,,,,,,,,,,,,,67.83,68.77,68.07
233,,,,,,,,,,,,,68.07,68.43,68.33
234,,,,,,,,,,,,,68.13,68.8,67.57
235,,,,,,,,,,,,,67.67,68.87,67.83
236,,,,,,,,,,,,,67.9,68.23,68.8
237,,,,,,,,,,,,,68.47,68.47,67.97
238,,,,,,,,,,,,,67.53,68.2,68.43
239,,,,,,,,,,,,,68,69.43,68.43
240,,,,,,,,,,,,,67.77,68.87,68.03
241,,,,,,,,,,,,,67.97,69,68.53
242,,,,,,,,,,,,,67.7,68.97,68.17
243,,,,,,,,,,,,,67.13,68.87,68.87
244,,,,,,,,,,,,,67.77,68.97,67.73
245,,,,,,,,,,,,,68.03,69.07,67.8
246,,,,,,,,,,,,,68,68.63,67.9
247,,,,,,,,,,,,,68.23,68.8,68.63
248,,,,,,,,,,,,,68.03,68.87,68.57
249,,,,,,,,,,,,,68.23,68.87,69.13
250,,,,,,,,,,,,,67.57,68.93,68.73

